Aircraft speed and height from Doppler-shifted sound and flight-track data

The changing pitch of a passing aircraft is a familiar example of the Doppler effect. We use audio recordings of 40 aircraft passages to estimate the speed and height by two methods based on the Doppler effect. The endpoint method is an analytical model that uses the limiting frequencies at the start and end of each recording and the slope near the middle of the frequency-time curve. The second method fits the whole curve. Results from both methods are compared with independent flight-tracking data. The endpoint method consistently underestimates speed and height because the recorded frequencies have not approached their limiting values. The full curve fit agrees with the tracking data within about 3% in speed and 12% in height for steady passages, with poorer agreement when speed or height changes. Software developed with AI assistance made it practical to analyze this many passages. The comparison offers undergraduate students an example of testing model assumptions and identifying systematic errors in real measurements.

==> paper_data/all_cases/r04n784mb_ads.csv <==
time_rel_s,speed_kmh,height_m
-38.54,329.49,2034.76
-32.2,329.39,2034.76
-24.6,329.27,2034.76
-16.69,328.25,2034.76
-8.37,327.24,2034.76
0.76,331.59,2034.76
11.15,336.07,2034.76
22.4,333.08,2034.76
33.93,330.13,2034.76
36.69,329.58,2034.76


==> paper_data/all_cases/r04n784mb_fit.csv <==
time_rel_s,full_fit_hz,endpoint_hz
-38.543,321.917,311.864
-38.392,321.822,311.802
-38.242,321.726,311.740
-38.091,321.629,311.678
-37.941,321.532,311.615
-37.790,321.433,311.551
-37.640,321.334,311.486
-37.489,321.233,311.421
-37.339,321.132,311.356
-37.188,321.030,311.289
-37.038,320.927,311.222
-36.887,320.823,311.154
-36.737,320.718,311.086
-36.587,320.612,311.017
-36.436,320.505,310.947
-36.286,320.397,310.876
-36.135,320.288,310.805
-35.985,320.178,310.733
-35.834,320.066,310.660
-35.684,319.954,310.586
-35.533,319.841,310.512
-35.383,319.727,310.437
-35.232,319.611,310.361
-35.082,319.495,310.284
-34.931,319.377,310.206
-34.781,319.259,310.128
-34.630,319.139,310.049
-34.480,319.018,309.969
-34.330,318.896,309.888
-34.179,318.773,309.806
-34.029,318.648,309.723
-33.878,318.523,309.640
-33.728,318.396,309.556
-33.577,318.268,309.470
-33.427,318.139,309.384
-33.276,318.009,309.297
-33.126,317.877,309.209
-32.975,317.744,309.120
-32.825,317.610,309.030
-32.674,317.474,308.939
-32.524,317.337,308.847
-32.373,317.199,308.754
-32.223,317.060,308.660
-32.073,316.919,308.565
-31.922,316.777,308.469
-31.772,316.634,308.372
-31.621,316.489,308.274
-31.471,316.343,308.175
-31.320,316.195,308.075
-31.170,316.046,307.974
-31.019,315.895,307.871
-30.869,315.743,307.768
-30.718,315.590,307.663
-30.568,315.435,307.557
-30.417,315.279,307.450
-30.267,315.121,307.342
-30.117,314.961,307.232
-29.966,314.801,307.122
-29.816,314.638,307.010
-29.665,314.474,306.897
-29.515,314.308,306.782
-29.364,314.141,306.667
-29.214,313.972,306.550
-29.063,313.802,306.432
-28.913,313.630,306.312
-28.762,313.456,306.191
-28.612,313.281,306.069
-28.461,313.104,305.945
-28.311,312.925,305.820
-28.160,312.744,305.694
-28.010,312.562,305.566
-27.860,312.378,305.437
-27.709,312.192,305.306
-27.559,312.005,305.174
-27.408,311.815,305.040
-27.258,311.624,304.905
-27.107,311.431,304.768
-26.957,311.237,304.630
-26.806,311.040,304.490
-26.656,310.841,304.349
-26.505,310.641,304.206
-26.355,310.439,304.061
-26.204,310.234,303.915
-26.054,310.028,303.767
-25.903,309.820,303.617
-25.753,309.610,303.466
-25.603,309.398,303.313
-25.452,309.184,303.158
-25.302,308.968,303.002
-25.151,308.750,302.844
-25.001,308.530,302.684
-24.850,308.308,302.522
-24.700,308.083,302.358
-24.549,307.857,302.192
-24.399,307.629,302.025
-24.248,307.398,301.856
-24.098,307.165,301.684
-23.947,306.930,301.511
-23.797,306.693,301.336
-23.646,306.454,301.159
-23.496,306.213,300.980
-23.346,305.969,300.799
-23.195,305.724,300.616
-23.045,305.476,300.430
-22.894,305.225,300.243
-22.744,304.973,300.054
-22.593,304.718,299.862
-22.443,304.461,299.669
-22.292,304.202,299.473
-22.142,303.940,299.275
-21.991,303.676,299.075
-21.841,303.410,298.872
-21.690,303.141,298.667
-21.540,302.870,298.460
-21.390,302.597,298.251
-21.239,302.321,298.040
-21.089,302.043,297.826
-20.938,301.762,297.610
-20.788,301.480,297.391
-20.637,301.194,297.170
-20.487,300.907,296.947
-20.336,300.616,296.721
-20.186,300.324,296.492
-20.035,300.029,296.262
-19.885,299.731,296.028
-19.734,299.431,295.793
-19.584,299.129,295.554
-19.433,298.824,295.314
-19.283,298.517,295.070
-19.133,298.207,294.824
-18.982,297.895,294.576
-18.832,297.580,294.325
-18.681,297.263,294.071
-18.531,296.943,293.814
-18.380,296.621,293.555
-18.230,296.296,293.294
-18.079,295.969,293.029
-17.929,295.640,292.762
-17.778,295.307,292.492
-17.628,294.973,292.220
-17.477,294.636,291.944
-17.327,294.296,291.666
-17.176,293.954,291.386
-17.026,293.610,291.102
-16.876,293.263,290.816
-16.725,292.913,290.526
-16.575,292.562,290.234
-16.424,292.207,289.940
-16.274,291.851,289.642
-16.123,291.492,289.342
-15.973,291.130,289.039
-15.822,290.766,288.733
-15.672,290.400,288.424
-15.521,290.031,288.112
-15.371,289.660,287.798
-15.220,289.287,287.480
-15.070,288.911,287.160
-14.920,288.533,286.837
-14.769,288.153,286.511
-14.619,287.770,286.183
-14.468,287.385,285.851
-14.318,286.998,285.517
-14.167,286.609,285.180
-14.017,286.218,284.840
-13.866,285.824,284.497
-13.716,285.428,284.152
-13.565,285.030,283.804
-13.415,284.630,283.453
-13.264,284.228,283.100
-13.114,283.824,282.743
-12.963,283.418,282.384
-12.813,283.010,282.023
-12.663,282.600,281.658
-12.512,282.188,281.292
-12.362,281.775,280.922
-12.211,281.359,280.550
-12.061,280.942,280.175
-11.910,280.522,279.798
-11.760,280.101,279.419
-11.609,279.679,279.037
-11.459,279.254,278.652
-11.308,278.828,278.265
-11.158,278.401,277.876
-11.007,277.972,277.484
-10.857,277.541,277.091
-10.706,277.109,276.695
-10.556,276.676,276.296
-10.406,276.241,275.896
-10.255,275.805,275.493
-10.105,275.367,275.089
-9.954,274.929,274.682
-9.804,274.489,274.274
-9.653,274.048,273.863
-9.503,273.606,273.451
-9.352,273.163,273.037
-9.202,272.718,272.621
-9.051,272.273,272.204
-8.901,271.827,271.784
-8.750,271.381,271.364
-8.600,270.933,270.941
-8.449,270.485,270.518
-8.299,270.035,270.093
-8.149,269.586,269.666
-7.998,269.136,269.238
-7.848,268.685,268.809
-7.697,268.233,268.379
-7.547,267.782,267.948
-7.396,267.330,267.516
-7.246,266.877,267.083
-7.095,266.425,266.649
-6.945,265.972,266.214
-6.794,265.519,265.779
-6.644,265.066,265.343
-6.493,264.613,264.906
-6.343,264.160,264.469
-6.193,263.707,264.031
-6.042,263.254,263.594
-5.892,262.801,263.155
-5.741,262.349,262.717
-5.591,261.897,262.278
-5.440,261.445,261.840
-5.290,260.994,261.401
-5.139,260.543,260.962
-4.989,260.092,260.524
-4.838,259.643,260.086
-4.688,259.193,259.648
-4.537,258.745,259.210
-4.387,258.297,258.773
-4.236,257.850,258.337
-4.086,257.404,257.901
-3.936,256.959,257.466
-3.785,256.514,257.031
-3.635,256.071,256.598
-3.484,255.628,256.165
-3.334,255.187,255.733
-3.183,254.747,255.302
-3.033,254.308,254.872
-2.882,253.870,254.444
-2.732,253.434,254.016
-2.581,252.999,253.590
-2.431,252.565,253.166
-2.280,252.133,252.742
-2.130,251.702,252.320
-1.979,251.273,251.900
-1.829,250.845,251.481
-1.679,250.418,251.064
-1.528,249.994,250.649
-1.378,249.571,250.235
-1.227,249.149,249.824
-1.077,248.730,249.414
-0.926,248.312,249.006
-0.776,247.896,248.600
-0.625,247.482,248.196
-0.475,247.069,247.794
-0.324,246.659,247.394
-0.174,246.251,246.997
-0.023,245.844,246.601
0.127,245.440,246.208
0.277,245.037,245.817
0.428,244.637,245.429
0.578,244.238,245.042
0.729,243.842,244.659
0.879,243.448,244.277
1.030,243.056,243.898
1.180,242.667,243.522
1.331,242.279,243.148
1.481,241.894,242.777
1.632,241.511,242.408
1.782,241.130,242.042
1.933,240.751,241.678
2.083,240.375,241.317
2.234,240.001,240.959
2.384,239.630,240.604
2.534,239.261,240.251
2.685,238.894,239.901
2.835,238.529,239.553
2.986,238.167,239.209
3.136,237.808,238.867
3.287,237.451,238.528
3.437,237.096,238.192
3.588,236.743,237.858
3.738,236.393,237.528
3.889,236.046,237.200
4.039,235.701,236.875
4.190,235.358,236.553
4.340,235.018,236.233
4.491,234.681,235.917
4.641,234.346,235.603
4.791,234.013,235.292
4.942,233.683,234.984
5.092,233.355,234.679
5.243,233.030,234.377
5.393,232.707,234.077
5.544,232.387,233.780
5.694,232.069,233.486
5.845,231.754,233.195
5.995,231.441,232.907
6.146,231.131,232.621
6.296,230.823,232.339
6.447,230.518,232.059
6.597,230.215,231.781
6.747,229.914,231.507
6.898,229.616,231.235
7.048,229.321,230.966
7.199,229.028,230.700
7.349,228.737,230.436
7.500,228.449,230.175
7.650,228.163,229.917
7.801,227.880,229.661
7.951,227.599,229.408
8.102,227.320,229.158
8.252,227.044,228.910
8.403,226.770,228.665
8.553,226.498,228.422
8.704,226.229,228.182
8.854,225.962,227.944
9.004,225.698,227.709
9.155,225.436,227.477
9.305,225.176,227.247
9.456,224.918,227.019
9.606,224.663,226.794
9.757,224.410,226.571
9.907,224.159,226.351
10.058,223.911,226.133
10.208,223.665,225.918
10.359,223.421,225.704
10.509,223.179,225.493
10.660,222.939,225.285
10.810,222.702,225.079
10.961,222.466,224.874
11.111,222.233,224.673
11.261,222.002,224.473
11.412,221.773,224.276
11.562,221.547,224.081
11.713,221.322,223.887
11.863,221.099,223.697
12.014,220.879,223.508
12.164,220.660,223.321
12.315,220.444,223.136
12.465,220.229,222.954
12.616,220.017,222.773
12.766,219.806,222.595
12.917,219.598,222.418
13.067,219.391,222.244
13.218,219.186,222.071
13.368,218.984,221.900
13.518,218.783,221.732
13.669,218.584,221.565
13.819,218.387,221.400
13.970,218.192,221.237
14.120,217.998,221.075
14.271,217.807,220.916
14.421,217.617,220.758
14.572,217.429,220.602
14.722,217.243,220.448
14.873,217.059,220.295
15.023,216.876,220.144
15.174,216.695,219.995
15.324,216.516,219.848
15.474,216.339,219.702
15.625,216.163,219.558
15.775,215.989,219.415
15.926,215.816,219.274
16.076,215.645,219.135
16.227,215.476,218.997
16.377,215.309,218.861
16.528,215.143,218.726
16.678,214.978,218.593
16.829,214.816,218.461
16.979,214.654,218.331
17.130,214.495,218.202
17.280,214.336,218.075
17.431,214.180,217.949
17.581,214.025,217.824
17.731,213.871,217.701
17.882,213.719,217.579
18.032,213.568,217.458
18.183,213.418,217.339
18.333,213.270,217.221
18.484,213.124,217.105
18.634,212.979,216.990
18.785,212.835,216.876
18.935,212.693,216.763
19.086,212.552,216.651
19.236,212.412,216.541
19.387,212.273,216.432
19.537,212.136,216.324
19.688,212.001,216.217
19.838,211.866,216.112
19.988,211.733,216.007
20.139,211.601,215.904
20.289,211.470,215.802
20.440,211.341,215.701
20.590,211.213,215.601
20.741,211.086,215.502
20.891,210.960,215.405
21.042,210.835,215.308
21.192,210.712,215.212
21.343,210.589,215.117
21.493,210.468,215.024
21.644,210.348,214.931
21.794,210.229,214.840
21.944,210.112,214.749
22.095,209.995,214.659
22.245,209.879,214.571
22.396,209.765,214.483
22.546,209.651,214.396
22.697,209.539,214.310
22.847,209.428,214.225
22.998,209.317,214.141
23.148,209.208,214.058
23.299,209.100,213.975
23.449,208.993,213.894
23.600,208.886,213.813
23.750,208.781,213.733
23.901,208.677,213.654
24.051,208.573,213.576
24.201,208.471,213.499
24.352,208.370,213.422
24.502,208.269,213.347
24.653,208.169,213.272
24.803,208.071,213.198
24.954,207.973,213.124
25.104,207.876,213.052
25.255,207.780,212.980
25.405,207.685,212.909
25.556,207.591,212.838
25.706,207.497,212.768
25.857,207.405,212.699
26.007,207.313,212.631
26.158,207.222,212.563
26.308,207.132,212.497
26.458,207.043,212.430
26.609,206.955,212.365
26.759,206.867,212.300
26.910,206.780,212.236
27.060,206.694,212.172
27.211,206.609,212.109
27.361,206.524,212.047
27.512,206.440,211.985
27.662,206.357,211.924
27.813,206.275,211.863
27.963,206.194,211.803
28.114,206.113,211.744
28.264,206.033,211.685
28.415,205.953,211.627
28.565,205.874,211.570
28.715,205.796,211.513
28.866,205.719,211.456
29.016,205.643,211.400
29.167,205.567,211.345
29.317,205.491,211.290
29.468,205.417,211.236
29.618,205.343,211.182
29.769,205.269,211.129
29.919,205.197,211.076
30.070,205.124,211.024
30.220,205.053,210.972
30.371,204.982,210.921
30.521,204.912,210.870
30.671,204.842,210.820
30.822,204.773,210.770
30.972,204.705,210.721
31.123,204.637,210.672
31.273,204.570,210.624
31.424,204.503,210.576
31.574,204.437,210.528
31.725,204.372,210.481
31.875,204.307,210.435
32.026,204.242,210.388
32.176,204.178,210.343
32.327,204.115,210.297
32.477,204.052,210.252
32.628,203.990,210.208
32.778,203.928,210.164
32.928,203.867,210.120
33.079,203.806,210.077
33.229,203.746,210.034
33.380,203.686,209.992
33.530,203.627,209.950
33.681,203.568,209.908
33.831,203.510,209.867
33.982,203.452,209.826
34.132,203.395,209.785
34.283,203.338,209.745
34.433,203.282,209.705
34.584,203.226,209.666
34.734,203.171,209.627
34.885,203.116,209.588
35.035,203.061,209.549
35.185,203.007,209.511
35.336,202.954,209.474
35.486,202.900,209.436
35.637,202.848,209.399
35.787,202.795,209.362
35.938,202.743,209.326
36.088,202.692,209.290
36.239,202.641,209.254
36.389,202.590,209.219
36.540,202.540,209.183
36.690,202.490,209.149


==> paper_data/all_cases/r04n784mb_ridge.csv <==
time_rel_s,frequency_hz
-38.543,321.073
-38.357,321.621
-38.171,321.212
-37.985,320.343
-37.800,320.281
-37.614,320.750
-37.428,321.424
-37.242,309.540
-37.056,312.382
-36.871,320.580
-36.685,319.589
-36.499,309.341
-36.313,314.078
-36.128,309.540
-35.942,317.491
-35.756,312.862
-35.570,320.591
-35.385,333.684
-35.199,333.344
-35.013,318.862
-34.827,319.960
-34.642,318.341
-34.456,319.084
-34.270,319.006
-34.084,318.620
-33.899,318.579
-33.713,318.705
-33.527,321.065
-33.341,325.454
-33.156,316.982
-32.970,317.982
-32.784,335.054
-32.598,317.168
-32.412,318.128
-32.227,318.764
-32.041,316.216
-31.855,328.596
-31.669,327.929
-31.484,328.339
-31.298,315.413
-31.112,314.407
-30.926,316.178
-30.555,315.316
-30.369,314.890
-30.183,311.898
-29.998,313.954
-29.812,314.415
-29.626,314.141
-29.440,314.249
-29.255,313.188
-29.069,313.923
-28.883,313.761
-28.697,313.652
-28.512,313.317
-28.326,312.819
-28.140,312.386
-27.954,312.024
-27.769,312.460
-27.583,312.376
-27.397,311.735
-27.211,311.660
-27.025,311.813
-26.840,310.832
-26.654,310.725
-26.468,310.661
-26.282,310.532
-26.097,309.991
-25.911,310.257
-25.725,309.162
-25.539,309.486
-25.354,308.714
-25.168,308.993
-24.982,308.460
-24.796,308.241
-24.611,308.155
-24.425,307.549
-24.239,294.293
-24.053,306.269
-23.868,306.820
-23.682,306.685
-23.496,306.213
-23.310,305.291
-23.125,306.540
-22.939,305.155
-22.753,305.052
-22.567,304.919
-22.381,303.381
-22.196,303.445
-22.010,304.043
-21.824,302.966
-21.638,301.838
-21.453,302.190
-21.267,302.051
-21.081,301.504
-20.895,301.631
-20.710,301.349
-20.524,300.297
-20.338,300.653
-20.152,300.203
-19.967,299.123
-19.781,299.533
-19.595,298.911
-19.409,298.614
-19.224,298.198
-19.038,297.984
-18.852,297.408
-18.666,297.005
-18.481,296.103
-18.295,295.956
-18.109,295.027
-17.923,295.255
-17.737,295.144
-17.552,294.017
-17.366,294.323
-17.180,293.570
-16.994,292.563
-16.809,293.027
-16.623,292.118
-16.437,291.696
-16.251,291.953
-16.066,291.360
-15.880,290.124
-15.694,289.911
-15.508,289.586
-15.323,289.286
-15.137,289.020
-14.951,288.436
-14.765,287.777
-14.580,287.846
-14.394,287.416
-14.208,286.444
-14.022,286.818
-13.837,286.127
-13.651,285.421
-13.465,284.656
-13.279,284.692
-13.093,281.902
-12.908,282.796
-12.722,283.134
-12.536,281.716
-12.350,281.579
-12.165,281.448
-11.979,281.164
-11.793,282.623
-11.607,279.027
-11.422,279.241
-11.236,278.813
-11.050,278.161
-10.864,277.436
-10.679,277.496
-10.493,276.939
-10.307,276.641
-10.121,275.635
-9.936,274.929
-9.750,274.755
-9.564,273.912
-9.378,272.812
-9.193,272.158
-9.007,272.185
-8.821,271.366
-8.635,270.969
-8.449,270.061
-8.264,270.268
-8.078,269.490
-7.892,268.978
-7.706,268.011
-7.521,267.840
-7.335,266.805
-7.149,266.501
-6.963,265.537
-6.778,265.865
-6.592,264.614
-6.406,264.523
-6.220,263.768
-6.035,263.281
-5.849,262.151
-5.663,262.644
-5.477,261.802
-5.292,260.957
-5.106,259.905
-4.920,260.056
-4.734,259.465
-4.549,259.292
-4.363,258.061
-4.177,257.660
-3.991,257.718
-3.806,256.787
-3.620,256.310
-3.434,255.771
-3.248,255.186
-3.062,254.618
-2.877,254.297
-2.691,253.572
-2.505,252.676
-2.319,252.951
-2.134,252.070
-1.948,251.230
-1.762,250.546
-1.576,250.511
-1.391,249.759
-1.205,249.527
-1.019,249.000
-0.833,248.512
-0.648,248.737
-0.462,247.416
-0.276,246.913
-0.090,246.376
0.095,245.509
0.281,245.110
0.467,244.779
0.653,243.966
0.838,243.587
1.024,243.194
1.210,242.980
1.396,242.214
1.582,241.997
1.767,241.247
1.953,240.879
2.139,240.427
2.325,240.122
2.510,238.851
2.696,239.019
2.882,238.045
3.068,238.035
3.253,238.301
3.439,237.202
3.625,236.677
3.811,236.328
3.996,235.588
4.182,235.508
4.368,234.897
4.554,234.545
4.739,234.151
4.925,233.967
5.111,233.815
5.297,233.021
5.482,232.398
5.668,231.993
5.854,231.760
6.040,231.027
6.226,231.091
6.411,230.957
6.597,230.445
6.783,230.014
6.969,229.842
7.154,229.298
7.340,228.876
7.526,228.670
7.712,228.321
7.897,227.990
8.083,227.568
8.269,227.371
8.455,226.894
8.640,227.218
8.826,226.220
9.012,226.326
9.198,225.481
9.383,225.204
9.569,225.032
9.755,223.927
9.941,224.209
10.126,223.899
10.312,223.933
10.498,223.977
10.684,223.279
10.870,222.545
11.055,223.000
11.241,222.693
11.427,221.909
11.613,222.004
11.798,221.842
11.984,221.626
12.170,221.733
12.356,220.958
12.541,220.332
12.727,220.213
12.913,220.195
13.099,201.534
13.284,201.175
13.470,220.660
13.656,220.081
13.842,218.839
14.027,219.021
14.213,218.821
14.399,218.376
14.585,217.712
14.770,217.639
14.956,217.195
15.142,216.599
15.328,216.719
15.513,217.139
15.699,216.477
15.885,216.271
16.071,215.726
16.257,215.552
16.442,215.591
16.628,215.789
16.814,214.889
17.000,215.225
17.185,215.013
17.371,214.579
17.557,214.683
17.743,214.038
17.928,213.613
18.114,213.940
18.486,213.566
18.671,212.864
18.857,212.899
19.043,212.615
19.229,213.509
19.414,212.121
19.600,212.283
19.786,212.296
19.972,212.091
20.157,211.942
20.343,211.735
20.529,211.250
20.715,211.141
20.901,211.049
21.086,211.556
21.272,210.661
21.458,210.865
21.644,210.370
21.829,210.753
22.015,210.401
22.201,210.068
22.387,211.156
22.572,210.773
22.758,208.668
22.944,209.721
23.130,191.215
23.315,209.724
23.501,209.046
23.687,208.933
24.058,208.387
24.244,208.747
24.430,208.391
24.616,208.263
24.801,208.286
24.987,207.931
25.173,208.122
25.359,207.654
25.545,207.559
25.730,207.562
25.916,207.479
26.102,207.533
26.288,207.614
26.473,206.880
26.659,206.685
26.845,207.144
27.031,206.249
27.216,206.764
27.402,206.709
27.588,206.591
27.774,206.701
27.959,206.304
28.145,206.262
28.331,206.051
28.517,206.185
28.702,206.040
28.888,205.936
29.074,205.766
29.260,205.465
29.445,205.583
29.631,205.420
29.817,205.368
30.003,205.219
30.189,205.560
30.374,205.266
30.560,204.940
30.746,205.043
30.932,204.660
31.117,204.970
31.303,204.973
31.489,204.727
31.675,204.961
31.860,204.627
32.046,204.094
32.232,204.275
32.418,204.437
32.603,204.012
32.789,204.458
32.975,204.042
33.161,203.765
33.346,203.823
33.532,203.988
33.718,203.894
33.904,203.713
34.089,203.864
34.275,203.537
34.461,203.707
34.647,203.790
34.832,203.445
35.018,203.387
35.204,203.730
35.390,202.877
35.576,202.566
35.761,203.449
35.947,203.077
36.133,203.028
36.319,203.012
36.504,202.716
36.690,202.791


==> paper_data/all_cases/r04n784mb_track.csv <==
time_rel_s,x_m,y_m
-38.54,-4229.3,998.3
-32.2,-3474.0,996.5
-16.69,-1701.4,993.3
0.76,36.5,993.8
22.4,1871.8,988.5
36.69,2968.2,986.0


==> paper_data/all_cases/r04n784mb_track_samples.csv <==
time_rel_s,x_m,y_m
-32.2,-3474.0,996.5
-16.69,-1701.4,993.3
0.76,36.5,993.8
22.4,1871.8,988.5


==> paper_data/all_cases/r05n413ak_ads.csv <==
time_rel_s,speed_kmh,height_m
-43.65,238.43,1076.78
-42.33,243.83,1074.76
-40.49,251.45,1078.76
-38.65,246.58,1082.76
-36.0,239.69,1097.76
-33.34,238.89,1112.76
-30.92,238.15,1124.26
-28.49,240.24,1135.76
-26.29,242.12,1154.76
-24.07,238.44,1173.76
-21.21,233.74,1189.26
-18.33,236.0,1204.76
-14.78,238.77,1219.76
-11.15,230.57,1234.76
-8.49,224.77,1250.26
-5.78,231.64,1265.76
-2.38,240.07,1280.76
1.15,235.46,1295.76
5.61,229.82,1307.26
10.23,228.17,1318.76
15.08,226.49,1330.26
20.04,228.2,1341.76
24.51,229.71,1357.26
29.03,229.59,1372.76
33.27,229.48,1387.76
37.53,227.42,1402.76
41.83,225.33,1414.26
46.15,224.88,1425.76
51.12,224.36,1440.76
56.1,224.79,1455.76
61.04,225.2,1467.26
65.99,223.95,1478.76
70.99,222.69,1490.26
76.0,222.22,1501.76
80.93,221.77,1513.26
85.85,225.56,1524.76
87.32,226.68,1524.76
88.78,229.75,1524.76
89.72,231.72,1524.76


==> paper_data/all_cases/r05n413ak_fit.csv <==
time_rel_s,full_fit_hz,endpoint_hz
-43.652,313.726,308.019
-43.385,313.659,307.958
-43.118,313.590,307.896
-42.852,313.521,307.833
-42.585,313.450,307.769
-42.318,313.378,307.704
-42.051,313.305,307.638
-41.785,313.231,307.571
-41.518,313.156,307.503
-41.251,313.079,307.433
-40.984,313.001,307.363
-40.718,312.922,307.291
-40.451,312.842,307.219
-40.184,312.760,307.145
-39.917,312.677,307.069
-39.651,312.592,306.993
-39.384,312.506,306.915
-39.117,312.418,306.836
-38.850,312.329,306.756
-38.584,312.239,306.675
-38.317,312.147,306.592
-38.050,312.053,306.507
-37.783,311.958,306.421
-37.517,311.861,306.334
-37.250,311.762,306.245
-36.983,311.662,306.155
-36.716,311.560,306.063
-36.450,311.456,305.970
-36.183,311.350,305.875
-35.916,311.243,305.778
-35.649,311.133,305.679
-35.383,311.022,305.579
-35.116,310.908,305.477
-34.849,310.793,305.374
-34.582,310.675,305.268
-34.316,310.555,305.161
-34.049,310.433,305.052
-33.782,310.309,304.940
-33.515,310.183,304.827
-33.249,310.054,304.712
-32.982,309.923,304.594
-32.715,309.790,304.475
-32.448,309.654,304.353
-32.182,309.515,304.230
-31.915,309.374,304.103
-31.648,309.231,303.975
-31.381,309.085,303.844
-31.115,308.936,303.711
-30.848,308.784,303.576
-30.581,308.629,303.437
-30.314,308.471,303.297
-30.047,308.311,303.154
-29.781,308.147,303.008
-29.514,307.980,302.859
-29.247,307.810,302.708
-28.980,307.637,302.553
-28.714,307.461,302.396
-28.447,307.281,302.236
-28.180,307.098,302.073
-27.913,306.911,301.907
-27.647,306.721,301.738
-27.380,306.526,301.565
-27.113,306.329,301.389
-26.846,306.127,301.210
-26.580,305.921,301.028
-26.313,305.712,300.842
-26.046,305.498,300.652
-25.779,305.281,300.459
-25.513,305.059,300.262
-25.246,304.832,300.062
-24.979,304.602,299.858
-24.712,304.367,299.649
-24.446,304.127,299.437
-24.179,303.883,299.221
-23.912,303.634,299.001
-23.645,303.380,298.776
-23.379,303.121,298.547
-23.112,302.857,298.314
-22.845,302.588,298.076
-22.578,302.314,297.834
-22.312,302.034,297.587
-22.045,301.750,297.336
-21.778,301.459,297.080
-21.511,301.164,296.819
-21.245,300.862,296.553
-20.978,300.555,296.282
-20.711,300.242,296.006
-20.444,299.923,295.725
-20.178,299.598,295.439
-19.911,299.267,295.147
-19.644,298.929,294.850
-19.377,298.586,294.548
-19.111,298.236,294.240
-18.844,297.879,293.926
-18.577,297.516,293.607
-18.310,297.147,293.282
-18.044,296.771,292.951
-17.777,296.388,292.614
-17.510,295.998,292.272
-17.243,295.601,291.923
-16.977,295.197,291.568
-16.710,294.787,291.207
-16.443,294.369,290.840
-16.176,293.944,290.467
-15.910,293.512,290.087
-15.643,293.073,289.702
-15.376,292.627,289.309
-15.109,292.173,288.911
-14.843,291.712,288.506
-14.576,291.244,288.094
-14.309,290.768,287.677
-14.042,290.285,287.252
-13.776,289.795,286.822
-13.509,289.298,286.385
-13.242,288.793,285.941
-12.975,288.282,285.491
-12.709,287.763,285.035
-12.442,287.237,284.572
-12.175,286.703,284.103
-11.908,286.163,283.628
-11.642,285.616,283.146
-11.375,285.063,282.659
-11.108,284.502,282.165
-10.841,283.935,281.665
-10.575,283.362,281.160
-10.308,282.782,280.648
-10.041,282.196,280.131
-9.774,281.604,279.609
-9.508,281.006,279.081
-9.241,280.403,278.548
-8.974,279.794,278.009
-8.707,279.180,277.466
-8.441,278.561,276.918
-8.174,277.937,276.365
-7.907,277.309,275.808
-7.640,276.676,275.247
-7.374,276.040,274.682
-7.107,275.399,274.113
-6.840,274.755,273.540
-6.573,274.108,272.964
-6.307,273.458,272.384
-6.040,272.805,271.802
-5.773,272.150,271.218
-5.506,271.493,270.631
-5.240,270.834,270.041
-4.973,270.173,269.450
-4.706,269.512,268.858
-4.439,268.850,268.264
-4.173,268.187,267.669
-3.906,267.525,267.074
-3.639,266.862,266.478
-3.372,266.200,265.881
-3.106,265.539,265.285
-2.839,264.879,264.690
-2.572,264.221,264.095
-2.305,263.565,263.500
-2.039,262.910,262.908
-1.772,262.259,262.316
-1.505,261.609,261.727
-1.238,260.963,261.139
-0.972,260.321,260.554
-0.705,259.682,259.972
-0.438,259.046,259.392
-0.171,258.415,258.815
0.095,257.789,258.242
0.362,257.166,257.672
0.629,256.549,257.106
0.896,255.937,256.544
1.162,255.330,255.986
1.429,254.729,255.433
1.696,254.134,254.884
1.963,253.544,254.340
2.229,252.960,253.801
2.496,252.383,253.266
2.763,251.812,252.738
3.030,251.247,252.214
3.296,250.689,251.696
3.563,250.138,251.184
3.830,249.594,250.677
4.097,249.056,250.177
4.363,248.526,249.682
4.630,248.002,249.193
4.897,247.486,248.711
5.164,246.977,248.234
5.430,246.475,247.764
5.697,245.981,247.300
5.964,245.493,246.843
6.231,245.013,246.392
6.497,244.540,245.947
6.764,244.075,245.509
7.031,243.617,245.077
7.298,243.166,244.652
7.564,242.722,244.233
7.831,242.286,243.820
8.098,241.856,243.414
8.365,241.434,243.014
8.631,241.019,242.621
8.898,240.611,242.234
9.165,240.210,241.854
9.432,239.816,241.479
9.698,239.429,241.111
9.965,239.048,240.749
10.232,238.675,240.393
10.499,238.307,240.044
10.765,237.947,239.700
11.032,237.593,239.362
11.299,237.245,239.030
11.566,236.904,238.704
11.832,236.569,238.384
12.099,236.240,238.069
12.366,235.918,237.760
12.633,235.601,237.457
12.899,235.290,237.159
13.166,234.985,236.866
13.433,234.686,236.579
13.700,234.392,236.297
13.966,234.104,236.020
14.233,233.821,235.748
14.500,233.543,235.482
14.767,233.271,235.220
15.033,233.004,234.963
15.300,232.742,234.711
15.567,232.485,234.463
15.834,232.233,234.220
16.100,231.986,233.982
16.367,231.743,233.748
16.634,231.505,233.518
16.901,231.272,233.293
17.167,231.043,233.072
17.434,230.818,232.855
17.701,230.598,232.642
17.968,230.382,232.433
18.234,230.170,232.228
18.501,229.962,232.027
18.768,229.758,231.829
19.035,229.558,231.636
19.301,229.361,231.446
19.568,229.169,231.259
19.835,228.980,231.076
20.102,228.794,230.896
20.368,228.612,230.720
20.635,228.433,230.547
20.902,228.258,230.377
21.169,228.086,230.210
21.435,227.918,230.047
21.702,227.752,229.886
21.969,227.590,229.728
22.236,227.430,229.574
22.502,227.274,229.422
22.769,227.120,229.273
23.036,226.969,229.126
23.303,226.821,228.983
23.569,226.676,228.842
23.836,226.533,228.703
24.103,226.393,228.567
24.370,226.256,228.433
24.636,226.121,228.302
24.903,225.988,228.173
25.170,225.858,228.047
25.437,225.730,227.923
25.703,225.605,227.801
25.970,225.482,227.681
26.237,225.361,227.563
26.504,225.242,227.448
26.770,225.125,227.334
27.037,225.010,227.222
27.304,224.897,227.113
27.571,224.787,227.005
27.837,224.678,226.899
28.104,224.571,226.795
28.371,224.466,226.693
28.638,224.363,226.593
28.904,224.261,226.494
29.171,224.162,226.397
29.438,224.064,226.301
29.705,223.967,226.208
29.971,223.873,226.116
30.238,223.780,226.025
30.505,223.688,225.936
30.772,223.598,225.848
31.038,223.510,225.762
31.305,223.423,225.678
31.572,223.337,225.594
31.839,223.253,225.513
32.105,223.170,225.432
32.372,223.089,225.353
32.639,223.009,225.275
32.906,222.930,225.198
33.172,222.853,225.123
33.439,222.777,225.049
33.706,222.702,224.976
33.973,222.628,224.904
34.239,222.556,224.834
34.506,222.484,224.764
34.773,222.414,224.696
35.040,222.345,224.628
35.306,222.277,224.562
35.573,222.210,224.497
35.840,222.144,224.433
36.107,222.079,224.370
36.373,222.015,224.308
36.640,221.952,224.246
36.907,221.891,224.186
37.174,221.830,224.127
37.440,221.770,224.068
37.707,221.711,224.011
37.974,221.652,223.954
38.241,221.595,223.898
38.507,221.539,223.843
38.774,221.483,223.789
39.041,221.428,223.736
39.308,221.374,223.684
39.574,221.321,223.632
39.841,221.269,223.581
40.108,221.217,223.531
40.375,221.166,223.481
40.641,221.116,223.432
40.908,221.067,223.384
41.175,221.018,223.337
41.442,220.970,223.290
41.708,220.923,223.245
41.975,220.877,223.199
42.242,220.831,223.155
42.509,220.786,223.111
42.775,220.741,223.067
43.042,220.697,223.024
43.309,220.654,222.982
43.576,220.611,222.941
43.842,220.569,222.900
44.109,220.527,222.859
44.376,220.486,222.819
44.643,220.446,222.780
44.909,220.406,222.741
45.176,220.367,222.703
45.443,220.328,222.666
45.710,220.290,222.628
45.976,220.252,222.592
46.243,220.215,222.556
46.510,220.178,222.520
46.777,220.142,222.485
47.043,220.106,222.450
47.310,220.071,222.416
47.577,220.036,222.382
47.844,220.002,222.349
48.110,219.968,222.316
48.377,219.935,222.283
48.644,219.902,222.251
48.911,219.869,222.219
49.178,219.837,222.188
49.444,219.805,222.157
49.711,219.774,222.127
49.978,219.743,222.097
50.245,219.713,222.067
50.511,219.683,222.038
50.778,219.653,222.009
51.045,219.624,221.981
51.312,219.595,221.952
51.578,219.566,221.925
51.845,219.538,221.897
52.112,219.510,221.870
52.379,219.482,221.843
52.645,219.455,221.817
52.912,219.428,221.791
53.179,219.402,221.765
53.446,219.375,221.740
53.712,219.349,221.714
53.979,219.324,221.690
54.246,219.299,221.665
54.513,219.274,221.641
54.779,219.249,221.617
55.046,219.225,221.593
55.313,219.201,221.570
55.580,219.177,221.547
55.846,219.153,221.524
56.113,219.130,221.501
56.380,219.107,221.479
56.647,219.084,221.457
56.913,219.062,221.435
57.180,219.040,221.414
57.447,219.018,221.392
57.714,218.996,221.371
57.980,218.975,221.351
58.247,218.954,221.330
58.514,218.933,221.310
58.781,218.912,221.290
59.047,218.892,221.270
59.314,218.871,221.250
59.581,218.852,221.231
59.848,218.832,221.212
60.114,218.812,221.193
60.381,218.793,221.174
60.648,218.774,221.156
60.915,218.755,221.137
61.181,218.736,221.119
61.448,218.718,221.101
61.715,218.700,221.084
61.982,218.682,221.066
62.248,218.664,221.049
62.515,218.646,221.032
62.782,218.629,221.015
63.049,218.611,220.998
63.315,218.594,220.981
63.582,218.577,220.965
63.849,218.561,220.949
64.116,218.544,220.933
64.382,218.528,220.917
64.649,218.511,220.901
64.916,218.495,220.886
65.183,218.480,220.870
65.449,218.464,220.855
65.716,218.448,220.840
65.983,218.433,220.825
66.250,218.418,220.810
66.516,218.403,220.796
66.783,218.388,220.781
67.050,218.373,220.767
67.317,218.359,220.753
67.583,218.344,220.739
67.850,218.330,220.725
68.117,218.316,220.711
68.384,218.302,220.698
68.650,218.288,220.684
68.917,218.274,220.671
69.184,218.261,220.658
69.451,218.247,220.645
69.717,218.234,220.632
69.984,218.221,220.619
70.251,218.208,220.607
70.518,218.195,220.594
70.784,218.182,220.582
71.051,218.169,220.570
71.318,218.157,220.558
71.585,218.144,220.545
71.851,218.132,220.534
72.118,218.120,220.522
72.385,218.108,220.510
72.652,218.096,220.499
72.918,218.084,220.487
73.185,218.072,220.476
73.452,218.061,220.465
73.719,218.049,220.454
73.985,218.038,220.443
74.252,218.027,220.432
74.519,218.016,220.421
74.786,218.004,220.410
75.052,217.994,220.400
75.319,217.983,220.389
75.586,217.972,220.379
75.853,217.961,220.368
76.119,217.951,220.358
76.386,217.940,220.348
76.653,217.930,220.338
76.920,217.920,220.328
77.186,217.910,220.318
77.453,217.900,220.309
77.720,217.890,220.299
77.987,217.880,220.289
78.253,217.870,220.280
78.520,217.860,220.271
78.787,217.851,220.261
79.054,217.841,220.252
79.320,217.832,220.243
79.587,217.822,220.234
79.854,217.813,220.225
80.121,217.804,220.216
80.387,217.795,220.207
80.654,217.786,220.198
80.921,217.777,220.190
81.188,217.768,220.181
81.454,217.759,220.173
81.721,217.750,220.164
81.988,217.742,220.156
82.255,217.733,220.148
82.521,217.725,220.140
82.788,217.716,220.131
83.055,217.708,220.123
83.322,217.700,220.115
83.588,217.692,220.107
83.855,217.683,220.100
84.122,217.675,220.092
84.389,217.667,220.084
84.655,217.660,220.076
84.922,217.652,220.069
85.189,217.644,220.061
85.456,217.636,220.054
85.722,217.629,220.047
85.989,217.621,220.039
86.256,217.613,220.032
86.523,217.606,220.025
86.789,217.599,220.018
87.056,217.591,220.010
87.323,217.584,220.003
87.590,217.577,219.996
87.856,217.570,219.990
88.123,217.562,219.983
88.390,217.555,219.976
88.657,217.548,219.969
88.923,217.542,219.962
89.190,217.535,219.956
89.457,217.528,219.949
89.724,217.521,219.943


==> paper_data/all_cases/r05n413ak_ridge.csv <==
time_rel_s,frequency_hz
-43.652,312.337
-43.466,315.540
-43.280,313.186
-43.095,316.361
-42.909,313.988
-42.723,315.354
-42.537,313.999
-42.351,315.448
-42.166,313.490
-41.980,315.119
-41.794,311.683
-41.608,311.742
-41.423,312.180
-41.237,313.142
-41.051,313.169
-40.865,316.203
-40.680,310.904
-40.494,310.147
-40.308,314.022
-40.122,316.908
-39.937,316.022
-39.751,314.234
-39.565,312.484
-39.379,313.113
-39.194,314.230
-39.008,312.814
-38.822,313.558
-38.636,312.798
-38.451,313.433
-38.265,312.043
-38.079,314.953
-37.893,313.841
-37.707,314.416
-37.522,314.841
-37.336,313.976
-37.150,313.818
-36.964,313.509
-36.779,314.064
-36.593,312.722
-36.407,313.048
-36.221,310.636
-36.036,314.333
-35.850,314.163
-35.664,311.875
-35.478,312.850
-35.293,311.743
-35.107,313.216
-34.921,312.801
-34.735,312.780
-34.550,313.385
-34.364,309.279
-33.992,310.522
-33.807,308.282
-33.621,310.442
-33.435,308.289
-33.249,310.837
-33.063,310.728
-32.878,311.671
-32.692,308.247
-32.506,307.500
-32.320,307.869
-32.135,309.874
-31.949,309.257
-31.763,308.907
-31.577,310.406
-31.392,309.666
-31.206,306.547
-31.020,306.925
-30.834,309.109
-30.649,307.978
-30.463,308.398
-30.277,306.073
-30.091,307.388
-29.906,306.913
-29.720,306.751
-29.534,305.653
-29.348,305.521
-29.163,306.786
-28.977,306.231
-28.791,306.286
-28.605,305.703
-28.420,303.931
-28.234,307.622
-28.048,305.887
-27.862,308.362
-27.676,306.392
-27.491,305.167
-27.305,304.984
-27.119,304.239
-26.933,304.514
-26.748,305.874
-26.562,307.812
-26.376,304.534
-26.190,303.351
-26.005,304.200
-25.819,303.670
-25.633,304.342
-25.447,303.397
-25.262,302.935
-25.076,301.487
-24.890,303.705
-24.704,301.498
-24.519,301.229
-24.333,301.371
-24.147,300.812
-23.961,302.448
-23.776,301.303
-23.590,301.369
-23.404,302.821
-23.218,300.685
-23.032,297.823
-22.847,297.565
-22.661,299.139
-22.475,300.967
-22.289,299.833
-22.104,299.051
-21.918,302.152
-21.732,296.840
-21.361,300.151
-21.175,302.314
-20.989,300.213
-20.803,300.347
-20.618,300.052
-20.432,300.714
-20.246,301.605
-20.060,298.611
-19.875,295.483
-19.689,300.213
-19.503,298.438
-19.317,300.623
-19.132,297.868
-18.574,299.404
-18.388,295.776
-18.203,298.224
-17.831,296.889
-17.460,294.612
-17.274,295.036
-17.088,295.382
-16.902,295.895
-16.717,297.568
-16.531,296.270
-16.345,294.936
-16.159,296.940
-15.974,296.587
-15.788,296.159
-15.602,295.289
-15.416,295.885
-15.231,294.502
-15.045,293.822
-14.859,292.714
-14.673,292.289
-14.488,291.635
-14.302,292.190
-14.116,292.021
-13.930,290.973
-13.744,291.551
-13.559,291.383
-13.373,290.650
-13.187,290.211
-13.001,288.940
-12.816,288.655
-12.630,288.977
-12.444,287.293
-12.258,288.802
-12.073,287.901
-11.887,285.790
-11.701,286.058
-11.515,286.640
-11.330,287.075
-11.144,286.213
-10.958,284.566
-10.772,283.628
-10.587,284.077
-10.401,281.769
-10.215,281.967
-10.029,281.463
-9.844,280.307
-9.658,279.190
-9.472,279.095
-9.286,280.396
-9.100,278.254
-8.915,280.335
-8.729,278.271
-8.357,276.630
-8.172,277.073
-7.986,276.797
-7.800,274.871
-7.614,274.937
-7.057,272.820
-6.871,274.898
-6.686,274.511
-6.500,274.059
-6.314,272.674
-6.128,272.299
-5.943,271.707
-5.757,270.863
-5.571,270.346
-5.385,269.473
-5.200,269.689
-5.014,269.986
-4.828,268.096
-4.642,268.260
-4.457,268.003
-4.271,267.979
-4.085,268.040
-3.899,266.753
-3.713,266.759
-3.528,266.979
-3.342,265.813
-3.156,266.641
-2.970,264.915
-2.785,264.421
-2.599,265.082
-2.413,264.051
-2.227,263.717
-2.042,262.478
-1.856,262.417
-1.670,261.066
-1.484,261.104
-1.299,261.157
-1.113,261.068
-0.927,260.417
-0.741,259.871
-0.556,259.568
-0.370,258.835
-0.184,258.842
0.002,259.295
0.187,256.981
0.373,256.546
0.559,256.814
0.745,257.020
0.931,256.248
1.116,255.541
1.302,255.569
1.488,255.257
1.674,255.405
1.859,253.818
2.045,252.784
2.231,253.953
2.417,253.027
2.602,250.971
2.788,251.592
2.974,252.789
3.160,252.005
3.345,251.290
3.531,250.803
3.717,249.588
3.903,250.233
4.088,249.676
4.274,248.562
4.460,249.015
4.831,245.505
5.203,246.188
5.389,247.339
5.760,246.542
5.946,246.720
6.132,248.110
6.318,247.148
6.503,246.085
6.689,245.386
6.875,245.154
7.061,244.478
7.246,244.404
7.432,244.036
7.618,243.469
7.804,243.998
7.989,242.031
8.175,242.674
8.361,244.334
8.547,243.061
8.732,244.184
8.918,241.931
9.104,241.567
9.290,240.654
9.475,241.720
9.661,238.740
9.847,239.899
10.033,240.869
10.219,240.680
10.404,240.320
10.590,238.549
10.776,238.548
12.819,234.688
13.562,233.471
13.748,236.464
13.934,233.852
14.119,235.469
14.305,233.370
14.491,232.226
14.677,232.856
14.862,232.754
15.048,232.876
15.234,232.966
15.420,232.911
15.606,232.405
15.791,232.261
15.977,232.424
16.163,232.271
16.349,231.750
16.534,231.364
16.720,230.503
16.906,230.759
17.092,230.620
17.277,230.681
17.463,230.298
17.649,230.484
17.835,230.386
18.020,230.191
18.206,230.236
18.392,229.348
18.578,228.883
18.763,229.221
18.949,229.374
19.135,229.686
19.321,229.450
19.506,229.212
19.692,228.677
19.878,228.980
20.064,227.836
20.250,228.664
20.435,227.887
20.621,227.708
20.807,227.794
20.993,228.299
21.178,227.762
21.364,227.770
21.550,227.790
21.736,227.309
21.921,224.707
22.107,227.084
22.293,226.737
22.479,225.942
22.664,226.601
22.850,225.603
23.036,226.667
23.222,225.104
23.407,226.924
23.593,226.040
23.779,226.096
23.965,227.973
24.150,226.192
24.336,225.304
24.522,226.590
24.708,224.686
24.894,224.887
25.079,224.350
25.265,224.927
25.451,224.918
25.637,224.885
25.822,224.843
26.008,224.351
26.194,224.759
26.380,225.757
26.565,223.813
26.751,223.603
26.937,223.621
27.123,224.073
27.308,224.172
27.494,223.690
27.680,223.380
27.866,223.846
28.051,223.734
28.237,223.140
28.423,222.848
28.609,222.775
28.794,223.161
28.980,223.314
29.166,222.968
29.352,222.614
29.538,222.743
29.723,223.269
29.909,222.687
30.095,222.855
30.281,223.263
30.466,222.670
30.652,222.622
30.838,222.082
31.024,221.871
31.209,222.586
31.395,221.012
31.767,222.195
31.952,222.646
32.138,222.666
32.324,222.038
32.510,222.357
32.695,221.985
32.881,220.416
33.067,220.969
33.253,222.057
33.438,222.557
33.624,222.198
33.810,222.136
33.996,222.538
34.181,222.167
34.367,221.995
34.553,222.022
34.739,222.565
34.925,221.428
35.110,221.698
35.296,222.293
35.482,221.509
35.668,220.402
35.853,220.519
36.039,221.442
36.225,221.815
36.411,221.764
36.596,221.744
36.782,219.957
36.968,220.306
37.154,221.133
37.339,221.024
37.525,220.550
37.711,220.956
37.897,221.191
38.082,220.808
38.268,220.405
38.454,220.367
38.640,219.111
38.825,220.326
39.011,220.708
39.197,220.524
39.383,221.375
39.569,221.916
39.754,220.822
39.940,220.577
40.126,220.460
40.312,220.234
40.497,220.306
40.683,219.673
40.869,219.727
41.055,219.908
41.240,219.678
41.426,220.338
41.612,220.429
41.798,218.918
41.983,219.994
42.169,220.319
42.355,220.130
42.541,218.705
42.726,219.519
42.912,219.733
43.098,220.842
43.284,220.065
43.469,219.758
43.655,219.480
43.841,220.009
44.027,219.216
44.213,220.520
44.398,219.693
44.584,219.854
44.770,220.361
44.956,219.454
45.141,218.648
45.699,220.629
45.884,221.096
46.070,219.486
46.256,220.201
46.442,219.699
46.627,219.209
46.813,219.274
46.999,219.595
47.185,219.158
47.370,219.415
47.556,218.827
47.742,220.469
47.928,219.726
48.113,219.671
48.299,219.376
48.485,219.890
48.671,219.690
48.857,220.397
49.042,220.416
49.228,220.299
49.414,220.569
49.785,221.601
49.971,220.468
50.157,219.643
50.343,220.942
50.528,220.010
50.714,219.813
50.900,220.795
51.086,218.897
51.271,219.667
51.457,218.940
51.643,219.727
51.829,220.016
52.014,220.822
52.200,223.672
52.386,218.649
52.572,219.868
53.129,215.248
53.315,222.291
53.500,226.679
53.686,225.314
53.872,217.223
54.987,220.209
55.172,219.825
55.358,219.200
55.544,219.771
55.730,219.595
55.915,219.448
56.101,219.766
56.287,219.735
56.473,218.511
56.658,220.366
56.844,219.873
57.030,219.001
57.216,219.367
57.401,219.471
57.587,219.436
57.959,221.263
58.144,217.988
58.330,219.632
58.516,218.344
59.631,219.916
59.816,220.187
60.002,219.012
60.188,219.914
60.374,220.918
60.559,219.894
60.745,219.025
60.931,220.212
61.117,217.888
61.302,219.587
61.488,219.907
61.674,220.073
61.860,220.399
62.045,219.485
62.231,221.154
62.417,218.697
62.603,216.525
62.974,217.189
63.160,217.936
63.346,218.711
63.532,218.238
63.717,218.609
63.903,218.786
64.089,218.817
64.275,218.563
64.460,218.155
64.646,218.258
66.132,219.023
66.689,219.289
66.875,217.604
67.061,219.131
67.247,218.531
67.432,218.063
67.618,218.622
67.804,219.260
67.990,219.031
68.176,218.208
68.361,217.722
68.919,220.070
69.104,221.553
69.290,222.680
69.476,217.103
71.148,217.686
71.333,222.318
71.519,220.370
71.705,219.264
71.891,218.633
72.076,218.749
72.634,219.255
72.820,219.245
73.005,219.299
73.191,218.626
73.377,218.833
73.563,217.789
73.748,219.069
73.934,217.345
74.120,217.256
74.306,219.027
74.491,217.533
74.677,218.764
74.863,219.824
75.049,218.170
75.234,218.404
75.420,219.308
75.606,218.332
75.792,217.756
75.977,218.099
76.163,219.079
76.349,218.006
76.720,219.774
76.906,219.112
77.092,220.406
77.278,218.309
77.463,220.056
77.649,217.743
77.835,219.379
78.021,219.171
78.207,219.562
78.392,218.669
78.578,218.194
78.764,218.235
78.950,219.511
79.135,219.513
79.321,219.239
79.507,219.016
79.693,217.793
79.878,218.863
80.064,218.786
80.250,219.040
80.436,217.785
80.621,218.567
80.807,218.357
80.993,218.513
89.724,216.310


==> paper_data/all_cases/r05n413ak_track.csv <==
time_rel_s,x_m,y_m
-43.65,-3437.3,533.1
-42.33,-3334.2,516.2
-38.65,-3018.2,476.5
-33.34,-2590.0,435.1
-28.49,-2204.8,398.4
-24.07,-1851.0,377.2
-18.33,-1416.1,350.6
-11.15,-872.9,323.2
-5.78,-511.0,312.7
1.15,-35.5,304.4
10.23,521.8,304.4
20.04,1082.8,317.7
29.03,1586.6,335.8
37.53,2055.4,353.1
46.15,2519.1,379.0
56.1,3050.1,405.2
65.99,3578.5,420.4
76.0,4106.7,429.1
85.85,4624.1,424.2
88.78,4780.9,422.3
89.72,4833.8,422.4


==> paper_data/all_cases/r05n413ak_track_samples.csv <==
time_rel_s,x_m,y_m
-42.33,-3334.2,516.2
-38.65,-3018.2,476.5
-33.34,-2590.0,435.1
-28.49,-2204.8,398.4
-24.07,-1851.0,377.2
-18.33,-1416.1,350.6
-11.15,-872.9,323.2
-5.78,-511.0,312.7
1.15,-35.5,304.4
10.23,521.8,304.4
20.04,1082.8,317.7
29.03,1586.6,335.8
37.53,2055.4,353.1
46.15,2519.1,379.0
56.1,3050.1,405.2
65.99,3578.5,420.4
76.0,4106.7,429.1
85.85,4624.1,424.2
88.78,4780.9,422.3


==> paper_data/all_cases/r06n373df_ads.csv <==
time_rel_s,speed_kmh,height_m
-16.43,327.95,918.82
-8.74,328.81,922.76
-0.26,329.64,918.76
10.22,330.47,914.76
22.36,331.34,914.76
23.16,330.99,914.76


==> paper_data/all_cases/r06n373df_fit.csv <==
time_rel_s,full_fit_hz,endpoint_hz
-16.432,298.021,286.987
-16.353,297.911,286.908
-16.273,297.799,286.829
-16.194,297.685,286.749
-16.115,297.571,286.668
-16.036,297.455,286.586
-15.957,297.338,286.503
-15.878,297.220,286.419
-15.798,297.100,286.334
-15.719,296.979,286.248
-15.640,296.856,286.161
-15.561,296.732,286.073
-15.482,296.607,285.984
-15.402,296.480,285.894
-15.323,296.352,285.803
-15.244,296.222,285.710
-15.165,296.091,285.617
-15.086,295.958,285.522
-15.006,295.824,285.427
-14.927,295.688,285.330
-14.848,295.550,285.232
-14.769,295.411,285.133
-14.690,295.271,285.032
-14.610,295.128,284.931
-14.531,294.985,284.828
-14.452,294.839,284.724
-14.373,294.692,284.619
-14.294,294.543,284.512
-14.215,294.392,284.404
-14.135,294.240,284.295
-14.056,294.085,284.184
-13.977,293.929,284.072
-13.898,293.772,283.959
-13.819,293.612,283.844
-13.739,293.450,283.727
-13.660,293.287,283.610
-13.581,293.122,283.491
-13.502,292.954,283.370
-13.423,292.785,283.248
-13.343,292.614,283.124
-13.264,292.440,282.999
-13.185,292.265,282.872
-13.106,292.088,282.744
-13.027,291.908,282.614
-12.948,291.727,282.483
-12.868,291.543,282.349
-12.789,291.357,282.214
-12.710,291.169,282.078
-12.631,290.979,281.940
-12.552,290.787,281.800
-12.472,290.592,281.658
-12.393,290.395,281.514
-12.314,290.196,281.369
-12.235,289.994,281.221
-12.156,289.790,281.072
-12.076,289.584,280.921
-11.997,289.375,280.768
-11.918,289.164,280.613
-11.839,288.950,280.457
-11.760,288.734,280.298
-11.680,288.516,280.137
-11.601,288.295,279.974
-11.522,288.071,279.809
-11.443,287.845,279.642
-11.364,287.616,279.473
-11.285,287.384,279.302
-11.205,287.150,279.128
-11.126,286.913,278.952
-11.047,286.673,278.775
-10.968,286.431,278.594
-10.889,286.185,278.412
-10.809,285.937,278.227
-10.730,285.687,278.040
-10.651,285.433,277.851
-10.572,285.176,277.659
-10.493,284.917,277.465
-10.413,284.655,277.268
-10.334,284.389,277.069
-10.255,284.121,276.867
-10.176,283.850,276.663
-10.097,283.576,276.456
-10.017,283.298,276.247
-9.938,283.018,276.035
-9.859,282.734,275.820
-9.780,282.448,275.603
-9.701,282.158,275.383
-9.622,281.865,275.160
-9.542,281.569,274.934
-9.463,281.270,274.706
-9.384,280.968,274.475
-9.305,280.662,274.241
-9.226,280.353,274.004
-9.146,280.041,273.765
-9.067,279.725,273.522
-8.988,279.407,273.277
-8.909,279.085,273.028
-8.830,278.759,272.777
-8.750,278.431,272.522
-8.671,278.099,272.265
-8.592,277.763,272.004
-8.513,277.425,271.740
-8.434,277.082,271.473
-8.355,276.737,271.204
-8.275,276.388,270.930
-8.196,276.036,270.654
-8.117,275.680,270.375
-8.038,275.321,270.092
-7.959,274.958,269.806
-7.879,274.592,269.517
-7.800,274.223,269.224
-7.721,273.850,268.929
-7.642,273.474,268.630
-7.563,273.095,268.327
-7.483,272.712,268.022
-7.404,272.325,267.713
-7.325,271.936,267.400
-7.246,271.542,267.085
-7.167,271.146,266.765
-7.087,270.746,266.443
-7.008,270.343,266.117
-6.929,269.937,265.788
-6.850,269.527,265.455
-6.771,269.114,265.119
-6.692,268.698,264.780
-6.612,268.278,264.437
-6.533,267.855,264.091
-6.454,267.430,263.741
-6.375,267.001,263.388
-6.296,266.568,263.032
-6.216,266.133,262.672
-6.137,265.695,262.309
-6.058,265.254,261.943
-5.979,264.809,261.573
-5.900,264.362,261.201
-5.820,263.912,260.824
-5.741,263.459,260.445
-5.662,263.004,260.062
-5.583,262.545,259.676
-5.504,262.084,259.287
-5.425,261.620,258.895
-5.345,261.154,258.500
-5.266,260.685,258.101
-5.187,260.213,257.700
-5.108,259.740,257.295
-5.029,259.263,256.888
-4.949,258.785,256.477
-4.870,258.304,256.064
-4.791,257.821,255.648
-4.712,257.337,255.229
-4.633,256.850,254.807
-4.553,256.361,254.383
-4.474,255.870,253.956
-4.395,255.377,253.527
-4.316,254.883,253.095
-4.237,254.387,252.660
-4.157,253.889,252.223
-4.078,253.390,251.784
-3.999,252.890,251.343
-3.920,252.388,250.899
-3.841,251.885,250.454
-3.762,251.381,250.006
-3.682,250.876,249.557
-3.603,250.370,249.105
-3.524,249.863,248.652
-3.445,249.355,248.197
-3.366,248.846,247.741
-3.286,248.337,247.283
-3.207,247.827,246.823
-3.128,247.317,246.362
-3.049,246.807,245.900
-2.970,246.296,245.437
-2.890,245.785,244.973
-2.811,245.274,244.508
-2.732,244.763,244.041
-2.653,244.252,243.574
-2.574,243.741,243.107
-2.495,243.231,242.639
-2.415,242.721,242.170
-2.336,242.212,241.701
-2.257,241.703,241.231
-2.178,241.195,240.761
-2.099,240.687,240.292
-2.019,240.181,239.822
-1.940,239.675,239.352
-1.861,239.170,238.883
-1.782,238.667,238.414
-1.703,238.164,237.945
-1.623,237.663,237.477
-1.544,237.164,237.009
-1.465,236.665,236.542
-1.386,236.169,236.076
-1.307,235.673,235.610
-1.227,235.180,235.146
-1.148,234.688,234.683
-1.069,234.199,234.221
-0.990,233.711,233.760
-0.911,233.225,233.300
-0.832,232.741,232.842
-0.752,232.259,232.385
-0.673,231.780,231.930
-0.594,231.302,231.477
-0.515,230.827,231.026
-0.436,230.355,230.576
-0.356,229.885,230.128
-0.277,229.417,229.683
-0.198,228.952,229.239
-0.119,228.490,228.797
-0.040,228.030,228.358
0.040,227.573,227.921
0.119,227.119,227.487
0.198,226.667,227.055
0.277,226.219,226.625
0.356,225.773,226.198
0.435,225.331,225.773
0.515,224.891,225.352
0.594,224.454,224.933
0.673,224.021,224.516
0.752,223.590,224.103
0.831,223.163,223.692
0.911,222.739,223.285
0.990,222.318,222.880
1.069,221.900,222.478
1.148,221.485,222.080
1.227,221.074,221.684
1.307,220.666,221.292
1.386,220.261,220.902
1.465,219.860,220.516
1.544,219.462,220.133
1.623,219.067,219.754
1.703,218.676,219.377
1.782,218.288,219.004
1.861,217.904,218.634
1.940,217.522,218.268
2.019,217.145,217.905
2.098,216.770,217.545
2.178,216.399,217.188
2.257,216.032,216.835
2.336,215.668,216.485
2.415,215.307,216.139
2.494,214.950,215.796
2.574,214.596,215.457
2.653,214.245,215.120
2.732,213.898,214.787
2.811,213.554,214.458
2.890,213.214,214.132
2.970,212.877,213.809
3.049,212.543,213.490
3.128,212.213,213.174
3.207,211.886,212.862
3.286,211.563,212.552
3.366,211.242,212.247
3.445,210.926,211.944
3.524,210.612,211.645
3.603,210.301,211.349
3.682,209.994,211.056
3.761,209.690,210.767
3.841,209.390,210.481
3.920,209.092,210.198
3.999,208.798,209.918
4.078,208.507,209.642
4.157,208.218,209.368
4.237,207.934,209.098
4.316,207.652,208.831
4.395,207.373,208.567
4.474,207.097,208.307
4.553,206.825,208.049
4.633,206.555,207.794
4.712,206.288,207.543
4.791,206.024,207.294
4.870,205.764,207.048
4.949,205.506,206.805
5.028,205.251,206.566
5.108,204.999,206.329
5.187,204.749,206.095
5.266,204.503,205.863
5.345,204.259,205.635
5.424,204.018,205.409
5.504,203.780,205.186
5.583,203.544,204.966
5.662,203.311,204.749
5.741,203.081,204.534
5.820,202.854,204.322
5.900,202.629,204.112
5.979,202.406,203.905
6.058,202.187,203.701
6.137,201.969,203.499
6.216,201.755,203.300
6.296,201.542,203.103
6.375,201.332,202.909
6.454,201.125,202.717
6.533,200.920,202.527
6.612,200.717,202.340
6.691,200.517,202.155
6.771,200.319,201.972
6.850,200.123,201.792
6.929,199.929,201.614
7.008,199.738,201.438
7.087,199.549,201.265
7.167,199.362,201.093
7.246,199.178,200.924
7.325,198.995,200.757
7.404,198.815,200.592
7.483,198.636,200.429
7.563,198.460,200.268
7.642,198.286,200.109
7.721,198.114,199.952
7.800,197.944,199.797
7.879,197.775,199.644
7.958,197.609,199.493
8.038,197.445,199.343
8.117,197.282,199.196
8.196,197.122,199.050
8.275,196.963,198.907
8.354,196.806,198.765
8.434,196.651,198.625
8.513,196.498,198.486
8.592,196.346,198.350
8.671,196.197,198.215
8.750,196.048,198.081
8.830,195.902,197.950
8.909,195.757,197.820
8.988,195.614,197.691
9.067,195.473,197.564
9.146,195.333,197.439
9.226,195.195,197.315
9.305,195.059,197.193
9.384,194.924,197.072
9.463,194.790,196.953
9.542,194.658,196.835
9.621,194.528,196.719
9.701,194.399,196.604
9.780,194.271,196.491
9.859,194.145,196.379
9.938,194.021,196.268
10.017,193.897,196.159
10.097,193.776,196.050
10.176,193.655,195.944
10.255,193.536,195.838
10.334,193.418,195.734
10.413,193.302,195.631
10.493,193.187,195.530
10.572,193.073,195.429
10.651,192.960,195.330
10.730,192.849,195.232
10.809,192.739,195.135
10.888,192.630,195.039
10.968,192.522,194.945
11.047,192.416,194.851
11.126,192.311,194.759
11.205,192.207,194.667
11.284,192.104,194.577
11.364,192.002,194.488
11.443,191.901,194.400
11.522,191.801,194.313
11.601,191.703,194.227
11.680,191.605,194.142
11.760,191.509,194.058
11.839,191.414,193.975
11.918,191.319,193.893
11.997,191.226,193.812
12.076,191.134,193.732
12.156,191.043,193.652
12.235,190.952,193.574
12.314,190.863,193.497
12.393,190.775,193.420
12.472,190.687,193.344
12.551,190.601,193.270
12.631,190.515,193.196
12.710,190.431,193.122
12.789,190.347,193.050
12.868,190.264,192.979
12.947,190.182,192.908
13.027,190.101,192.838
13.106,190.021,192.769
13.185,189.941,192.701
13.264,189.863,192.633
13.343,189.785,192.567
13.423,189.708,192.501
13.502,189.632,192.435
13.581,189.557,192.371
13.660,189.482,192.307
13.739,189.408,192.244
13.818,189.335,192.181
13.898,189.263,192.119
13.977,189.192,192.058
14.056,189.121,191.998
14.135,189.051,191.938
14.214,188.981,191.879
14.294,188.913,191.821
14.373,188.845,191.763
14.452,188.778,191.705
14.531,188.711,191.649
14.610,188.645,191.593
14.690,188.580,191.538
14.769,188.515,191.483
14.848,188.452,191.429
14.927,188.388,191.375
15.006,188.326,191.322
15.086,188.264,191.269
15.165,188.202,191.217
15.244,188.141,191.166
15.323,188.081,191.115
15.402,188.022,191.065
15.481,187.963,191.015
15.561,187.904,190.966
15.640,187.846,190.917
15.719,187.789,190.869
15.798,187.732,190.821
15.877,187.676,190.774
15.957,187.621,190.727
16.036,187.566,190.681
16.115,187.511,190.635
16.194,187.457,190.589
16.273,187.404,190.545
16.353,187.351,190.500
16.432,187.298,190.456
16.511,187.246,190.413
16.590,187.195,190.370
16.669,187.144,190.327
16.748,187.093,190.285
16.828,187.043,190.243
16.907,186.994,190.202
16.986,186.945,190.161
17.065,186.896,190.120
17.144,186.848,190.080
17.224,186.800,190.040
17.303,186.753,190.001
17.382,186.706,189.962
17.461,186.660,189.923
17.540,186.614,189.885
17.620,186.569,189.847
17.699,186.523,189.810
17.778,186.479,189.772
17.857,186.435,189.736
17.936,186.391,189.699
18.016,186.347,189.663
18.095,186.304,189.628
18.174,186.262,189.592
18.253,186.219,189.557
18.332,186.177,189.523
18.411,186.136,189.488
18.491,186.095,189.454
18.570,186.054,189.420
18.649,186.014,189.387
18.728,185.974,189.354
18.807,185.934,189.321
18.887,185.895,189.289
18.966,185.856,189.257
19.045,185.817,189.225
19.124,185.779,189.193
19.203,185.741,189.162
19.283,185.703,189.131
19.362,185.666,189.100
19.441,185.629,189.070
19.520,185.593,189.040
19.599,185.556,189.010
19.679,185.520,188.981
19.758,185.485,188.951
19.837,185.449,188.922
19.916,185.414,188.894
19.995,185.380,188.865
20.074,185.345,188.837
20.154,185.311,188.809
20.233,185.277,188.781
20.312,185.244,188.754
20.391,185.210,188.726
20.470,185.177,188.699
20.550,185.145,188.673
20.629,185.112,188.646
20.708,185.080,188.620
20.787,185.048,188.594
20.866,185.017,188.568
20.946,184.985,188.542
21.025,184.954,188.517
21.104,184.923,188.492
21.183,184.893,188.467
21.262,184.862,188.442
21.341,184.832,188.418
21.421,184.803,188.394
21.500,184.773,188.370
21.579,184.744,188.346
21.658,184.715,188.322
21.737,184.686,188.299
21.817,184.657,188.275
21.896,184.629,188.252
21.975,184.601,188.229
22.054,184.573,188.207
22.133,184.545,188.184
22.213,184.518,188.162
22.292,184.491,188.140
22.371,184.464,188.118
22.450,184.437,188.096
22.529,184.410,188.075
22.609,184.384,188.054
22.688,184.358,188.032
22.767,184.332,188.011
22.846,184.306,187.991
22.925,184.280,187.970
23.004,184.255,187.949
23.084,184.230,187.929
23.163,184.205,187.909


==> paper_data/all_cases/r06n373df_ridge.csv <==
time_rel_s,frequency_hz
-16.432,297.664
-16.090,296.941
-15.749,295.590
-15.408,296.171
-15.066,295.034
-14.725,295.044
-14.384,295.128
-14.042,294.245
-13.701,294.282
-13.360,292.924
-13.018,292.991
-12.677,292.130
-12.336,292.306
-11.994,289.588
-11.653,287.799
-11.312,286.494
-10.970,286.946
-10.629,283.902
-10.288,284.302
-9.946,282.665
-9.605,280.456
-9.264,279.723
-8.922,278.768
-8.581,276.793
-8.240,276.703
-7.898,276.631
-7.557,273.899
-7.216,271.556
-6.874,271.916
-6.533,269.425
-4.485,254.827
-3.802,250.918
-3.461,249.123
-3.120,246.887
-2.778,244.453
-2.437,241.231
-2.096,241.369
-1.755,239.006
-1.413,235.764
-1.072,233.910
-0.730,232.229
-0.389,230.230
-0.048,227.655
0.294,225.842
0.635,224.071
0.976,223.020
1.318,220.734
1.659,218.569
2.000,216.947
2.341,215.634
2.683,214.799
3.024,212.878
3.366,212.385
3.707,209.155
4.048,209.114
4.390,206.880
4.731,205.895
5.072,205.444
5.414,203.777
5.755,202.677
6.096,201.950
6.438,201.158
6.779,200.616
7.120,199.398
7.462,199.144
7.803,198.689
9.168,195.916
9.510,194.551
9.851,193.348
10.192,193.634
10.534,193.733
10.875,193.282
11.216,191.912
11.558,191.944
11.899,191.141
12.240,191.050
12.582,190.872
12.923,190.223
13.264,190.114
13.606,190.120
13.947,190.099
14.288,188.972
14.630,188.847
14.971,188.383
15.312,188.244
15.654,188.324
15.995,187.332
16.336,186.998
16.677,186.179
17.019,188.441
17.360,187.399
17.701,185.551
18.043,186.060
18.384,186.782
18.726,186.346
19.067,185.910
19.408,185.377
19.750,185.556
20.091,185.185
20.432,184.187
20.774,182.631
21.115,183.633
21.456,186.023
21.798,184.905
22.139,183.565
22.480,184.199
22.822,184.454
23.163,184.384


==> paper_data/all_cases/r06n373df_track.csv <==
time_rel_s,x_m,y_m
-16.43,-1753.4,214.0
-8.74,-862.0,203.1
10.22,874.1,203.1
23.16,1851.0,202.4


==> paper_data/all_cases/r06n373df_track_samples.csv <==
time_rel_s,x_m,y_m
-8.74,-862.0,203.1
10.22,874.1,203.1


==> paper_data/all_cases/r11n60rs_ads.csv <==
time_rel_s,speed_kmh,height_m
-46.18,269.1,1379.76
-44.76,271.62,1379.76
-41.94,273.6,1379.76
-36.56,277.38,1372.26
-31.09,279.02,1364.76
-22.64,281.48,1368.76
-13.83,281.75,1372.76
-7.99,281.92,1364.76
-1.91,284.78,1356.76
5.34,288.02,1356.76
12.9,282.29,1356.76
16.95,279.29,1360.76
21.07,294.67,1364.76
23.39,303.24,1360.76
25.74,236.9,1356.76
26.35,219.43,1364.76
26.96,290.51,1372.76
27.29,326.38,1376.26
27.61,323.95,1379.76
34.16,273.25,1387.26
35.91,278.63,1389.25


==> paper_data/all_cases/r11n60rs_fit.csv <==
time_rel_s,full_fit_hz,endpoint_hz
-46.175,469.075,453.649
-46.011,468.933,453.571
-45.847,468.790,453.492
-45.683,468.646,453.412
-45.519,468.501,453.332
-45.354,468.355,453.252
-45.190,468.209,453.170
-45.026,468.061,453.088
-44.862,467.912,453.005
-44.698,467.762,452.922
-44.534,467.611,452.837
-44.369,467.458,452.752
-44.205,467.305,452.666
-44.041,467.151,452.580
-43.877,466.996,452.492
-43.713,466.840,452.404
-43.548,466.682,452.315
-43.384,466.524,452.226
-43.220,466.364,452.135
-43.056,466.203,452.044
-42.892,466.041,451.952
-42.728,465.878,451.859
-42.563,465.714,451.765
-42.399,465.549,451.670
-42.235,465.383,451.575
-42.071,465.215,451.479
-41.907,465.047,451.382
-41.742,464.877,451.284
-41.578,464.706,451.185
-41.414,464.533,451.085
-41.250,464.360,450.984
-41.086,464.186,450.883
-40.922,464.010,450.780
-40.757,463.833,450.677
-40.593,463.654,450.572
-40.429,463.475,450.467
-40.265,463.294,450.361
-40.101,463.112,450.253
-39.936,462.929,450.145
-39.772,462.745,450.036
-39.608,462.559,449.926
-39.444,462.372,449.815
-39.280,462.184,449.702
-39.116,461.994,449.589
-38.951,461.803,449.475
-38.787,461.611,449.360
-38.623,461.418,449.243
-38.459,461.223,449.126
-38.295,461.027,449.007
-38.130,460.829,448.888
-37.966,460.631,448.767
-37.802,460.430,448.645
-37.638,460.229,448.522
-37.474,460.026,448.398
-37.310,459.822,448.273
-37.145,459.616,448.147
-36.981,459.409,448.020
-36.817,459.201,447.891
-36.653,458.991,447.761
-36.489,458.780,447.630
-36.324,458.567,447.498
-36.160,458.353,447.364
-35.996,458.137,447.230
-35.832,457.920,447.094
-35.668,457.702,446.957
-35.504,457.482,446.818
-35.339,457.261,446.678
-35.175,457.038,446.537
-35.011,456.813,446.395
-34.847,456.588,446.252
-34.683,456.360,446.107
-34.518,456.132,445.960
-34.354,455.901,445.813
-34.190,455.670,445.664
-34.026,455.436,445.513
-33.862,455.201,445.362
-33.698,454.965,445.208
-33.533,454.727,445.054
-33.369,454.488,444.898
-33.205,454.246,444.740
-33.041,454.004,444.581
-32.877,453.760,444.421
-32.712,453.514,444.259
-32.548,453.267,444.096
-32.384,453.018,443.931
-32.220,452.767,443.765
-32.056,452.515,443.597
-31.892,452.261,443.427
-31.727,452.006,443.256
-31.563,451.749,443.084
-31.399,451.491,442.910
-31.235,451.230,442.734
-31.071,450.969,442.557
-30.906,450.705,442.378
-30.742,450.440,442.197
-30.578,450.173,442.015
-30.414,449.905,441.831
-30.250,449.635,441.646
-30.086,449.363,441.458
-29.921,449.090,441.269
-29.757,448.815,441.079
-29.593,448.538,440.886
-29.429,448.260,440.692
-29.265,447.980,440.496
-29.100,447.698,440.299
-28.936,447.415,440.099
-28.772,447.129,439.898
-28.608,446.843,439.695
-28.444,446.554,439.490
-28.280,446.264,439.283
-28.115,445.972,439.075
-27.951,445.678,438.865
-27.787,445.383,438.652
-27.623,445.086,438.438
-27.459,444.787,438.222
-27.294,444.487,438.004
-27.130,444.185,437.785
-26.966,443.881,437.563
-26.802,443.575,437.339
-26.638,443.268,437.113
-26.474,442.959,436.886
-26.309,442.648,436.656
-26.145,442.336,436.425
-25.981,442.022,436.191
-25.817,441.706,435.956
-25.653,441.389,435.718
-25.488,441.069,435.478
-25.324,440.748,435.237
-25.160,440.426,434.993
-24.996,440.101,434.747
-24.832,439.775,434.500
-24.668,439.447,434.250
-24.503,439.118,433.998
-24.339,438.787,433.744
-24.175,438.454,433.488
-24.011,438.119,433.230
-23.847,437.783,432.969
-23.682,437.445,432.707
-23.518,437.105,432.442
-23.354,436.764,432.175
-23.190,436.421,431.907
-23.026,436.076,431.635
-22.862,435.730,431.362
-22.697,435.382,431.087
-22.533,435.032,430.810
-22.369,434.681,430.530
-22.205,434.328,430.248
-22.041,433.974,429.964
-21.876,433.618,429.678
-21.712,433.260,429.390
-21.548,432.901,429.099
-21.384,432.540,428.806
-21.220,432.177,428.512
-21.056,431.813,428.214
-20.891,431.448,427.915
-20.727,431.080,427.614
-20.563,430.712,427.310
-20.399,430.341,427.004
-20.235,429.969,426.697
-20.071,429.596,426.386
-19.906,429.221,426.074
-19.742,428.845,425.760
-19.578,428.467,425.443
-19.414,428.088,425.124
-19.250,427.707,424.803
-19.085,427.325,424.480
-18.921,426.941,424.155
-18.757,426.556,423.828
-18.593,426.170,423.498
-18.429,425.782,423.167
-18.265,425.393,422.833
-18.100,425.002,422.497
-17.936,424.610,422.159
-17.772,424.217,421.820
-17.608,423.823,421.478
-17.444,423.427,421.134
-17.279,423.030,420.788
-17.115,422.631,420.440
-16.951,422.232,420.090
-16.787,421.831,419.738
-16.623,421.429,419.384
-16.459,421.025,419.028
-16.294,420.621,418.670
-16.130,420.215,418.310
-15.966,419.809,417.949
-15.802,419.401,417.585
-15.638,418.992,417.220
-15.473,418.582,416.853
-15.309,418.171,416.484
-15.145,417.759,416.113
-14.981,417.346,415.740
-14.817,416.932,415.366
-14.653,416.517,414.990
-14.488,416.101,414.613
-14.324,415.684,414.234
-14.160,415.266,413.853
-13.996,414.848,413.470
-13.832,414.428,413.086
-13.667,414.008,412.701
-13.503,413.587,412.314
-13.339,413.165,411.926
-13.175,412.742,411.536
-13.011,412.318,411.144
-12.847,411.894,410.752
-12.682,411.469,410.358
-12.518,411.044,409.963
-12.354,410.618,409.566
-12.190,410.191,409.169
-12.026,409.764,408.770
-11.861,409.336,408.370
-11.697,408.907,407.969
-11.533,408.478,407.566
-11.369,408.049,407.163
-11.205,407.619,406.759
-11.041,407.189,406.354
-10.876,406.758,405.948
-10.712,406.327,405.541
-10.548,405.896,405.134
-10.384,405.464,404.725
-10.220,405.032,404.316
-10.055,404.600,403.906
-9.891,404.167,403.496
-9.727,403.734,403.085
-9.563,403.301,402.673
-9.399,402.868,402.261
-9.235,402.435,401.848
-9.070,402.002,401.435
-8.906,401.568,401.022
-8.742,401.135,400.608
-8.578,400.701,400.194
-8.414,400.268,399.780
-8.249,399.834,399.366
-8.085,399.401,398.951
-7.921,398.968,398.536
-7.757,398.534,398.122
-7.593,398.101,397.707
-7.429,397.668,397.293
-7.264,397.236,396.878
-7.100,396.803,396.464
-6.936,396.371,396.049
-6.772,395.939,395.636
-6.608,395.508,395.222
-6.443,395.076,394.809
-6.279,394.645,394.396
-6.115,394.215,393.983
-5.951,393.785,393.571
-5.787,393.355,393.159
-5.623,392.926,392.748
-5.458,392.497,392.338
-5.294,392.069,391.928
-5.130,391.641,391.519
-4.966,391.214,391.111
-4.802,390.788,390.703
-4.637,390.362,390.296
-4.473,389.937,389.891
-4.309,389.512,389.486
-4.145,389.088,389.081
-3.981,388.665,388.678
-3.817,388.243,388.276
-3.652,387.821,387.875
-3.488,387.401,387.476
-3.324,386.981,387.077
-3.160,386.561,386.679
-2.996,386.143,386.283
-2.831,385.726,385.888
-2.667,385.309,385.494
-2.503,384.894,385.102
-2.339,384.479,384.711
-2.175,384.066,384.321
-2.011,383.653,383.933
-1.846,383.241,383.546
-1.682,382.831,383.160
-1.518,382.421,382.777
-1.354,382.013,382.394
-1.190,381.606,382.014
-1.025,381.199,381.635
-0.861,380.794,381.257
-0.697,380.391,380.882
-0.533,379.988,380.508
-0.369,379.586,380.135
-0.205,379.186,379.765
-0.040,378.787,379.396
0.124,378.389,379.029
0.288,377.993,378.664
0.452,377.597,378.301
0.616,377.203,377.939
0.781,376.811,377.580
0.945,376.419,377.222
1.109,376.030,376.866
1.273,375.641,376.513
1.437,375.254,376.161
1.601,374.868,375.811
1.766,374.484,375.463
1.930,374.101,375.118
2.094,373.719,374.774
2.258,373.339,374.432
2.422,372.960,374.092
2.587,372.583,373.755
2.751,372.207,373.419
2.915,371.833,373.086
3.079,371.461,372.754
3.243,371.090,372.425
3.407,370.720,372.098
3.572,370.352,371.773
3.736,369.985,371.450
3.900,369.620,371.130
4.064,369.257,370.811
4.228,368.895,370.495
4.393,368.535,370.181
4.557,368.176,369.868
4.721,367.819,369.559
4.885,367.464,369.251
5.049,367.110,368.945
5.213,366.758,368.642
5.378,366.408,368.341
5.542,366.059,368.042
5.706,365.712,367.745
5.870,365.366,367.450
6.034,365.022,367.158
6.199,364.680,366.868
6.363,364.339,366.580
6.527,364.001,366.294
6.691,363.663,366.010
6.855,363.328,365.728
7.019,362.994,365.449
7.184,362.662,365.172
7.348,362.331,364.897
7.512,362.003,364.624
7.676,361.676,364.353
7.840,361.350,364.084
8.005,361.027,363.818
8.169,360.705,363.553
8.333,360.385,363.291
8.497,360.066,363.031
8.661,359.749,362.773
8.825,359.434,362.517
8.990,359.121,362.263
9.154,358.809,362.012
9.318,358.499,361.762
9.482,358.191,361.514
9.646,357.885,361.269
9.811,357.580,361.025
9.975,357.277,360.784
10.139,356.975,360.545
10.303,356.676,360.307
10.467,356.378,360.072
10.631,356.082,359.839
10.796,355.787,359.607
10.960,355.494,359.378
11.124,355.203,359.151
11.288,354.914,358.925
11.452,354.626,358.702
11.616,354.340,358.480
11.781,354.055,358.261
11.945,353.773,358.043
12.109,353.492,357.827
12.273,353.213,357.613
12.437,352.935,357.401
12.602,352.659,357.191
12.766,352.385,356.983
12.930,352.112,356.776
13.094,351.841,356.572
13.258,351.572,356.369
13.422,351.304,356.168
13.587,351.038,355.968
13.751,350.774,355.771
13.915,350.511,355.575
14.079,350.250,355.381
14.243,349.991,355.189
14.408,349.733,354.999
14.572,349.477,354.810
14.736,349.222,354.623
14.900,348.969,354.438
15.064,348.718,354.254
15.228,348.468,354.072
15.393,348.220,353.891
15.557,347.973,353.713
15.721,347.728,353.535
15.885,347.485,353.360
16.049,347.243,353.186
16.214,347.002,353.014
16.378,346.764,352.843
16.542,346.526,352.674
16.706,346.291,352.506
16.870,346.057,352.340
17.034,345.824,352.175
17.199,345.593,352.012
17.363,345.363,351.850
17.527,345.135,351.690
17.691,344.908,351.531
17.855,344.683,351.374
18.020,344.460,351.218
18.184,344.238,351.064
18.348,344.017,350.911
18.512,343.798,350.759
18.676,343.580,350.609
18.840,343.364,350.460
19.005,343.149,350.312
19.169,342.935,350.166
19.333,342.723,350.022
19.497,342.513,349.878
19.661,342.303,349.736
19.826,342.096,349.595
19.990,341.889,349.455
20.154,341.684,349.317
20.318,341.480,349.180
20.482,341.278,349.044
20.646,341.077,348.910
20.811,340.878,348.776
20.975,340.680,348.644
21.139,340.483,348.514
21.303,340.287,348.384
21.467,340.093,348.255
21.632,339.900,348.128
21.796,339.709,348.002
21.960,339.518,347.877
22.124,339.329,347.753
22.288,339.142,347.630
22.452,338.955,347.508
22.617,338.770,347.388
22.781,338.586,347.268
22.945,338.404,347.150
23.109,338.222,347.033
23.273,338.042,346.917
23.438,337.863,346.801
23.602,337.686,346.687
23.766,337.509,346.574
23.930,337.334,346.462
24.094,337.160,346.351
24.258,336.987,346.241
24.423,336.815,346.132
24.587,336.645,346.024
24.751,336.475,345.917
24.915,336.307,345.810
25.079,336.140,345.705
25.244,335.974,345.601
25.408,335.810,345.498
25.572,335.646,345.395
25.736,335.484,345.294
25.900,335.322,345.193
26.064,335.162,345.093
26.229,335.003,344.995
26.393,334.845,344.897
26.557,334.688,344.800
26.721,334.532,344.703
26.885,334.377,344.608
27.050,334.224,344.513
27.214,334.071,344.420
27.378,333.919,344.327
27.542,333.769,344.235
27.706,333.619,344.144
27.870,333.471,344.053
28.035,333.323,343.964
28.199,333.177,343.875
28.363,333.031,343.787
28.527,332.887,343.700
28.691,332.743,343.613
28.856,332.601,343.527
29.020,332.460,343.442
29.184,332.319,343.358
29.348,332.179,343.275
29.512,332.041,343.192
29.676,331.903,343.110
29.841,331.766,343.028
30.005,331.631,342.948
30.169,331.496,342.868
30.333,331.362,342.788
30.497,331.229,342.710
30.662,331.097,342.632
30.826,330.966,342.555
30.990,330.835,342.478
31.154,330.706,342.402
31.318,330.578,342.327
31.482,330.450,342.252
31.647,330.323,342.178
31.811,330.197,342.105
31.975,330.072,342.032
32.139,329.948,341.960
32.303,329.825,341.888
32.468,329.702,341.817
32.632,329.581,341.747
32.796,329.460,341.677
32.960,329.340,341.608
33.124,329.221,341.540
33.288,329.102,341.472
33.453,328.985,341.404
33.617,328.868,341.337
33.781,328.752,341.271
33.945,328.637,341.205
34.109,328.522,341.140
34.274,328.409,341.075
34.438,328.296,341.011
34.602,328.184,340.948
34.766,328.072,340.885
34.930,327.962,340.822
35.094,327.852,340.760
35.259,327.743,340.698
35.423,327.635,340.637
35.587,327.527,340.577
35.751,327.420,340.517
35.915,327.314,340.457


==> paper_data/all_cases/r11n60rs_ridge.csv <==
time_rel_s,frequency_hz
-46.175,470.215
-46.005,468.750
-45.834,468.370
-45.663,469.181
-45.493,470.215
-45.322,470.703
-45.151,468.750
-44.981,467.983
-44.810,468.750
-44.639,465.820
-44.127,469.922
-43.957,463.989
-43.786,467.285
-43.445,461.426
-43.274,463.003
-43.103,458.915
-42.933,464.101
-42.762,459.277
-42.591,459.961
-42.421,460.655
-42.250,458.915
-42.079,459.770
-41.909,463.937
-41.738,467.076
-41.397,468.497
-40.885,464.844
-40.202,460.538
-39.861,469.889
-39.690,465.421
-39.519,471.029
-39.349,464.872
-39.178,464.983
-38.837,460.327
-38.666,458.496
-38.495,459.333
-38.325,460.299
-38.154,461.317
-37.983,461.426
-37.813,459.752
-37.642,458.271
-37.471,461.770
-37.301,461.230
-37.130,457.194
-36.959,455.566
-36.789,468.018
-36.618,462.778
-36.447,454.102
-36.277,460.074
-36.106,458.313
-35.935,460.449
-35.765,461.816
-35.594,460.637
-35.423,456.352
-35.253,460.047
-35.082,459.013
-34.911,456.299
-34.741,458.841
-34.570,452.490
-34.399,457.617
-34.229,456.909
-34.058,457.732
-33.887,459.690
-33.717,451.904
-33.546,450.240
-33.375,450.506
-33.205,450.632
-33.034,454.004
-32.863,457.108
-32.693,450.684
-32.522,455.762
-32.351,449.482
-32.181,457.462
-32.010,452.344
-31.839,451.305
-31.669,455.008
-31.498,450.478
-31.327,448.770
-31.157,453.223
-30.986,445.150
-30.815,441.336
-30.645,451.172
-30.474,446.777
-30.303,464.795
-30.133,454.729
-29.962,453.326
-29.791,450.834
-29.621,447.266
-29.450,447.428
-29.279,445.579
-29.109,447.122
-28.938,448.486
-28.767,447.576
-28.597,455.444
-28.426,450.963
-28.255,451.360
-28.085,449.341
-27.914,446.289
-27.743,445.068
-27.573,447.070
-27.402,445.689
-27.231,444.464
-27.061,444.336
-26.890,448.188
-26.719,448.495
-26.549,449.048
-26.378,445.020
-26.207,445.200
-26.037,442.139
-25.866,443.848
-25.695,438.340
-25.525,439.941
-25.354,438.255
-25.183,442.592
-25.013,438.867
-24.842,438.594
-24.671,437.097
-24.501,437.849
-24.330,437.200
-24.159,438.198
-23.989,438.616
-23.818,437.402
-23.647,433.785
-23.477,432.715
-23.306,431.966
-23.135,429.998
-22.965,430.827
-22.794,437.500
-22.623,439.586
-22.453,430.061
-22.282,426.602
-22.111,433.932
-21.941,433.740
-21.770,427.148
-21.599,432.495
-21.429,434.082
-21.258,432.547
-21.087,431.982
-20.917,429.199
-20.746,429.408
-20.575,427.441
-20.405,429.932
-20.234,432.395
-20.063,430.371
-19.893,428.153
-19.722,428.571
-19.551,427.386
-19.381,425.684
-19.210,428.974
-19.039,427.798
-18.869,427.083
-18.698,427.069
-18.527,427.396
-18.357,425.537
-18.186,424.177
-18.015,428.349
-17.845,426.844
-17.674,424.072
-17.503,426.595
-17.333,423.014
-17.162,424.047
-16.991,416.128
-16.821,423.584
-16.650,419.573
-16.479,419.678
-16.309,416.844
-16.138,421.753
-15.967,419.058
-15.797,424.219
-15.626,422.294
-15.455,419.136
-15.285,415.501
-15.114,416.643
-14.943,414.459
-14.773,414.551
-14.602,417.480
-14.431,419.189
-14.261,414.342
-14.090,413.649
-13.919,407.471
-13.749,414.876
-13.578,410.945
-13.407,414.132
-13.237,414.551
-13.066,409.965
-12.895,414.551
-12.725,414.111
-12.554,412.381
-12.383,410.645
-12.213,408.994
-12.042,409.131
-11.871,412.072
-11.701,411.133
-11.530,410.587
-11.359,409.395
-11.189,409.082
-11.018,410.970
-10.847,406.494
-10.677,407.790
-10.506,404.555
-10.335,408.457
-10.165,406.677
-9.994,405.762
-9.823,405.198
-9.653,402.832
-9.482,405.396
-9.311,402.577
-9.141,402.990
-8.970,402.204
-8.799,397.600
-8.629,399.902
-8.458,400.635
-8.287,402.246
-8.117,402.283
-7.946,397.461
-7.775,399.902
-7.605,400.488
-7.434,397.461
-7.263,396.973
-7.093,396.484
-6.922,395.508
-6.751,394.814
-6.581,392.147
-6.410,396.573
-6.239,398.124
-6.069,395.996
-5.898,398.550
-5.727,393.889
-5.557,391.364
-5.386,389.323
-5.215,392.958
-5.045,390.951
-4.874,388.817
-4.703,390.497
-4.533,390.181
-4.362,390.137
-4.191,391.439
-4.021,385.254
-3.850,383.523
-3.679,385.705
-3.509,388.184
-3.338,382.910
-3.167,382.579
-2.997,384.082
-2.826,384.082
-2.655,383.390
-2.485,381.305
-2.314,381.819
-2.143,381.906
-1.973,383.626
-1.802,382.090
-1.631,380.697
-1.461,380.566
-1.290,379.557
-1.119,382.841
-0.949,383.496
-0.778,384.155
-0.607,382.841
-0.437,380.176
-0.266,378.932
-0.095,375.176
0.075,375.183
0.246,373.136
0.417,374.930
0.587,372.698
0.758,374.093
0.929,374.837
1.099,380.208
1.270,381.980
1.441,380.859
1.611,384.060
1.782,380.615
1.953,375.628
2.123,372.023
2.294,375.000
2.465,373.535
2.635,372.559
2.806,370.148
2.977,368.774
3.147,369.727
3.318,370.380
3.489,369.727
3.659,372.363
3.830,368.042
4.001,366.504
4.171,366.839
4.342,370.815
4.513,365.723
4.683,363.681
4.854,361.816
5.025,361.450
5.195,368.327
5.366,369.141
5.537,368.587
5.707,369.727
5.878,366.662
6.049,362.467
6.219,364.328
6.390,363.394
6.561,363.513
6.731,365.723
6.902,360.464
7.073,361.523
7.243,365.479
7.414,361.550
7.585,360.274
7.755,359.337
7.926,358.632
8.097,359.686
8.267,358.301
8.438,358.542
8.609,359.180
8.779,360.142
8.950,354.492
9.121,357.129
9.291,356.445
9.462,360.449
9.633,361.450
9.803,361.183
9.974,357.971
10.145,358.778
10.315,359.901
10.486,361.230
10.657,358.496
10.827,357.680
10.998,355.957
11.169,354.614
11.339,356.794
11.510,352.539
11.681,354.492
11.851,357.096
12.022,356.655
12.193,356.283
12.363,353.703
12.534,353.282
12.705,348.145
12.875,351.429
13.046,351.562
13.217,351.675
13.387,350.516
13.558,363.281
13.729,352.441
13.899,354.004
14.070,346.625
14.241,347.754
14.411,346.558
14.582,347.567
14.753,347.331
14.923,351.901
15.094,346.902
15.265,347.567
15.435,347.701
15.606,346.729
15.777,347.819
15.947,348.633
16.118,347.900
16.289,348.842
16.459,345.894
16.630,358.968
16.801,344.755
16.971,345.866
17.142,351.123
17.313,350.684
17.483,349.609
17.654,344.727
17.825,342.234
17.995,346.996
18.166,345.947
18.337,343.506
18.507,345.323
18.678,346.582
18.849,348.442
19.019,343.173
19.190,341.113
19.361,340.890
19.531,344.066
19.702,340.858
19.873,341.309
20.043,341.797
20.214,341.575
20.385,341.811
20.555,339.653
20.726,338.379
20.897,337.314
21.067,344.866
21.238,340.681
21.409,343.262
21.579,342.696
21.750,342.250
21.921,340.182
22.091,336.841
22.262,341.534
22.433,337.047
22.603,341.518
22.774,341.309
22.945,337.542
23.115,333.984
23.286,339.551
23.457,333.793
23.627,338.154
23.798,337.158
23.969,337.207
24.139,338.379
24.310,335.959
24.481,337.314
24.651,327.522
24.822,330.688
24.993,333.636
25.505,334.760
25.675,332.336
25.846,336.548
26.017,334.635
26.187,333.801
26.358,333.105
26.529,335.124
26.699,332.365
26.870,334.746
27.041,328.901
27.211,334.322
27.382,330.566
27.553,334.147
27.723,333.421
29.089,326.660
29.259,333.984
29.771,338.135
30.454,323.893
30.625,326.294
30.795,331.658
30.966,327.979
31.137,333.934
31.307,332.682
31.478,329.324
31.819,321.805
32.161,332.982
32.331,327.522
32.502,334.473
32.673,333.147
32.843,334.351
33.014,331.665
33.185,331.628
33.355,331.604
33.526,331.132
33.697,327.079
33.867,330.241
34.209,329.736
34.379,333.319
34.550,330.469
34.721,329.590
34.891,321.638
35.574,322.754
35.745,327.246
35.915,322.266


==> paper_data/all_cases/r11n60rs_track.csv <==
time_rel_s,x_m,y_m
-46.18,-3964.9,2523.3
-41.94,-3576.7,2519.4
-31.09,-2570.6,2499.9
-13.83,-1032.1,2475.6
-1.91,-53.2,2468.7
12.9,1083.7,2468.7
21.07,1660.1,2463.6
25.74,2008.7,2455.1
26.96,2075.1,2454.9
27.61,2125.0,2456.5
35.91,2675.3,2454.5


==> paper_data/all_cases/r11n60rs_track_samples.csv <==
time_rel_s,x_m,y_m
-41.94,-3576.7,2519.4
-31.09,-2570.6,2499.9
-13.83,-1032.1,2475.6
-1.91,-53.2,2468.7
12.9,1083.7,2468.7
21.07,1660.1,2463.6
25.74,2008.7,2455.1
26.96,2075.1,2454.9
27.61,2125.0,2456.5


==> paper_data/all_cases/r20n394fx_ads.csv <==
time_rel_s,speed_kmh,height_m
-12.7,474.89,1707.26
-9.16,478.62,1714.76
-0.71,486.26,1714.76
10.39,471.85,1714.76
16.0,465.35,1714.76
21.79,463.83,1714.76
27.45,462.37,1714.76
33.18,456.76,1714.76
37.83,452.2,1714.76


==> paper_data/all_cases/r20n394fx_fit.csv <==
time_rel_s,full_fit_hz,endpoint_hz
-12.691,500.945,454.584
-12.590,500.202,454.166
-12.489,499.449,453.743
-12.388,498.687,453.314
-12.287,497.916,452.879
-12.186,497.135,452.439
-12.085,496.345,451.993
-11.984,495.545,451.542
-11.882,494.735,451.084
-11.781,493.916,450.621
-11.680,493.086,450.151
-11.579,492.247,449.676
-11.478,491.398,449.194
-11.377,490.539,448.706
-11.276,489.670,448.212
-11.175,488.790,447.711
-11.074,487.901,447.204
-10.973,487.002,446.691
-10.872,486.092,446.171
-10.771,485.172,445.644
-10.670,484.242,445.111
-10.569,483.302,444.571
-10.468,482.351,444.024
-10.367,481.390,443.471
-10.266,480.419,442.911
-10.165,479.438,442.344
-10.064,478.446,441.769
-9.962,477.444,441.188
-9.861,476.432,440.600
-9.760,475.410,440.005
-9.659,474.377,439.402
-9.558,473.335,438.792
-9.457,472.282,438.175
-9.356,471.219,437.551
-9.255,470.146,436.919
-9.154,469.063,436.280
-9.053,467.971,435.634
-8.952,466.868,434.980
-8.851,465.756,434.319
-8.750,464.634,433.650
-8.649,463.502,432.974
-8.548,462.361,432.291
-8.447,461.211,431.599
-8.346,460.052,430.901
-8.245,458.883,430.194
-8.143,457.706,429.481
-8.042,456.519,428.759
-7.941,455.324,428.030
-7.840,454.120,427.294
-7.739,452.908,426.550
-7.638,451.688,425.798
-7.537,450.460,425.039
-7.436,449.224,424.273
-7.335,447.980,423.499
-7.234,446.729,422.717
-7.133,445.470,421.929
-7.032,444.205,421.133
-6.931,442.932,420.329
-6.830,441.654,419.519
-6.729,440.368,418.701
-6.628,439.077,417.876
-6.527,437.779,417.044
-6.426,436.476,416.205
-6.325,435.168,415.359
-6.223,433.855,414.506
-6.122,432.536,413.646
-6.021,431.214,412.780
-5.920,429.886,411.908
-5.819,428.555,411.028
-5.718,427.220,410.143
-5.617,425.882,409.251
-5.516,424.541,408.353
-5.415,423.196,407.449
-5.314,421.850,406.540
-5.213,420.501,405.624
-5.112,419.150,404.703
-5.011,417.797,403.777
-4.910,416.444,402.845
-4.809,415.089,401.908
-4.708,413.733,400.967
-4.607,412.378,400.020
-4.506,411.022,399.069
-4.405,409.667,398.113
-4.303,408.312,397.153
-4.202,406.958,396.189
-4.101,405.605,395.221
-4.000,404.254,394.250
-3.899,402.905,393.275
-3.798,401.558,392.296
-3.697,400.213,391.315
-3.596,398.871,390.330
-3.495,397.532,389.343
-3.394,396.197,388.354
-3.293,394.865,387.362
-3.192,393.538,386.368
-3.091,392.214,385.373
-2.990,390.895,384.376
-2.889,389.581,383.377
-2.788,388.272,382.378
-2.687,386.968,381.377
-2.586,385.670,380.376
-2.485,384.378,379.374
-2.383,383.092,378.373
-2.282,381.812,377.371
-2.181,380.539,376.369
-2.080,379.272,375.368
-1.979,378.013,374.368
-1.878,376.760,373.369
-1.777,375.515,372.371
-1.676,374.278,371.374
-1.575,373.049,370.379
-1.474,371.828,369.386
-1.373,370.614,368.395
-1.272,369.410,367.406
-1.171,368.213,366.420
-1.070,367.026,365.436
-0.969,365.847,364.456
-0.868,364.677,363.478
-0.767,363.516,362.504
-0.666,362.365,361.534
-0.564,361.222,360.567
-0.463,360.090,359.604
-0.362,358.966,358.646
-0.261,357.853,357.691
-0.160,356.749,356.742
-0.059,355.655,355.797
0.042,354.570,354.856
0.143,353.496,353.921
0.244,352.432,352.991
0.345,351.378,352.066
0.446,350.334,351.147
0.547,349.300,350.233
0.648,348.276,349.325
0.749,347.262,348.423
0.850,346.259,347.527
0.951,345.266,346.637
1.052,344.283,345.754
1.153,343.310,344.876
1.254,342.348,344.006
1.356,341.396,343.142
1.457,340.454,342.284
1.558,339.523,341.434
1.659,338.602,340.590
1.760,337.691,339.753
1.861,336.790,338.923
1.962,335.899,338.100
2.063,335.018,337.285
2.164,334.148,336.476
2.265,333.287,335.675
2.366,332.437,334.881
2.467,331.596,334.095
2.568,330.765,333.316
2.669,329.945,332.544
2.770,329.133,331.780
2.871,328.332,331.023
2.972,327.540,330.274
3.073,326.758,329.532
3.174,325.985,328.798
3.276,325.222,328.071
3.377,324.468,327.352
3.478,323.724,326.641
3.579,322.989,325.937
3.680,322.262,325.240
3.781,321.545,324.551
3.882,320.837,323.870
3.983,320.138,323.196
4.084,319.448,322.530
4.185,318.766,321.871
4.286,318.093,321.219
4.387,317.429,320.575
4.488,316.773,319.939
4.589,316.125,319.309
4.690,315.486,318.687
4.791,314.855,318.073
4.892,314.232,317.465
4.993,313.617,316.865
5.094,313.011,316.271
5.196,312.412,315.685
5.297,311.820,315.106
5.398,311.237,314.534
5.499,310.661,313.969
5.600,310.093,313.411
5.701,309.532,312.860
5.802,308.978,312.315
5.903,308.432,311.777
6.004,307.893,311.246
6.105,307.360,310.722
6.206,306.835,310.204
6.307,306.317,309.692
6.408,305.806,309.187
6.509,305.301,308.689
6.610,304.803,308.196
6.711,304.311,307.710
6.812,303.826,307.231
6.913,303.347,306.757
7.014,302.875,306.289
7.116,302.409,305.827
7.217,301.949,305.372
7.318,301.495,304.922
7.419,301.046,304.478
7.520,300.604,304.039
7.621,300.168,303.607
7.722,299.737,303.180
7.823,299.312,302.758
7.924,298.893,302.342
8.025,298.479,301.931
8.126,298.070,301.526
8.227,297.667,301.126
8.328,297.269,300.731
8.429,296.877,300.342
8.530,296.489,299.957
8.631,296.106,299.578
8.732,295.729,299.203
8.833,295.356,298.833
8.935,294.988,298.469
9.036,294.625,298.109
9.137,294.267,297.753
9.238,293.913,297.403
9.339,293.564,297.056
9.440,293.219,296.715
9.541,292.879,296.378
9.642,292.543,296.045
9.743,292.212,295.717
9.844,291.884,295.393
9.945,291.561,295.073
10.046,291.242,294.757
10.147,290.928,294.445
10.248,290.617,294.138
10.349,290.310,293.835
10.450,290.007,293.535
10.551,289.708,293.239
10.652,289.412,292.948
10.753,289.121,292.660
10.855,288.833,292.375
10.956,288.548,292.095
11.057,288.267,291.818
11.158,287.990,291.544
11.259,287.716,291.275
11.360,287.446,291.008
11.461,287.179,290.745
11.562,286.915,290.486
11.663,286.655,290.229
11.764,286.398,289.976
11.865,286.144,289.727
11.966,285.893,289.480
12.067,285.645,289.237
12.168,285.400,288.997
12.269,285.159,288.759
12.370,284.920,288.525
12.471,284.684,288.294
12.572,284.451,288.066
12.673,284.221,287.840
12.775,283.993,287.618
12.876,283.769,287.398
12.977,283.547,287.181
13.078,283.327,286.967
13.179,283.111,286.755
13.280,282.897,286.546
13.381,282.685,286.340
13.482,282.476,286.136
13.583,282.270,285.935
13.684,282.066,285.736
13.785,281.864,285.540
13.886,281.665,285.346
13.987,281.468,285.155
14.088,281.274,284.966
14.189,281.081,284.779
14.290,280.891,284.595
14.391,280.703,284.412
14.492,280.518,284.232
14.593,280.334,284.055
14.695,280.153,283.879
14.796,279.974,283.706
14.897,279.797,283.534
14.998,279.621,283.365
15.099,279.448,283.198
15.200,279.277,283.032
15.301,279.108,282.869
15.402,278.941,282.708
15.503,278.775,282.548
15.604,278.612,282.391
15.705,278.450,282.235
15.806,278.290,282.081
15.907,278.132,281.929
16.008,277.976,281.779
16.109,277.821,281.631
16.210,277.669,281.484
16.311,277.517,281.339
16.412,277.368,281.196
16.514,277.220,281.054
16.615,277.074,280.914
16.716,276.930,280.776
16.817,276.787,280.639
16.918,276.645,280.504
17.019,276.505,280.370
17.120,276.367,280.238
17.221,276.230,280.108
17.322,276.095,279.979
17.423,275.961,279.851
17.524,275.828,279.725
17.625,275.697,279.600
17.726,275.568,279.477
17.827,275.440,279.355
17.928,275.313,279.235
18.029,275.187,279.115
18.130,275.063,278.998
18.231,274.940,278.881
18.332,274.819,278.766
18.434,274.698,278.652
18.535,274.579,278.539
18.636,274.462,278.428
18.737,274.345,278.318
18.838,274.230,278.209
18.939,274.116,278.101
19.040,274.003,277.994
19.141,273.891,277.889
19.242,273.780,277.785
19.343,273.671,277.681
19.444,273.562,277.579
19.545,273.455,277.478
19.646,273.349,277.378
19.747,273.244,277.280
19.848,273.140,277.182
19.949,273.037,277.085
20.050,272.935,276.990
20.151,272.834,276.895
20.252,272.734,276.801
20.354,272.635,276.709
20.455,272.537,276.617
20.556,272.440,276.526
20.657,272.344,276.437
20.758,272.249,276.348
20.859,272.155,276.260
20.960,272.062,276.173
21.061,271.970,276.087
21.162,271.879,276.002
21.263,271.788,275.917
21.364,271.699,275.834
21.465,271.610,275.751
21.566,271.522,275.670
21.667,271.435,275.589
21.768,271.349,275.509
21.869,271.264,275.430
21.970,271.179,275.351
22.071,271.096,275.274
22.172,271.013,275.197
22.274,270.931,275.121
22.375,270.849,275.045
22.476,270.769,274.971
22.577,270.689,274.897
22.678,270.610,274.824
22.779,270.532,274.751
22.880,270.454,274.680
22.981,270.377,274.609
23.082,270.301,274.539
23.183,270.226,274.469
23.284,270.151,274.400
23.385,270.077,274.332
23.486,270.004,274.264
23.587,269.931,274.198
23.688,269.859,274.131
23.789,269.788,274.066
23.890,269.717,274.001
23.991,269.647,273.937
24.092,269.578,273.873
24.194,269.509,273.810
24.295,269.441,273.747
24.396,269.373,273.685
24.497,269.306,273.624
24.598,269.240,273.563
24.699,269.174,273.503
24.800,269.109,273.444
24.901,269.045,273.385
25.002,268.981,273.326
25.103,268.917,273.268
25.204,268.854,273.211
25.305,268.792,273.154
25.406,268.730,273.098
25.507,268.669,273.042
25.608,268.609,272.987
25.709,268.548,272.932
25.810,268.489,272.878
25.911,268.430,272.824
26.013,268.371,272.771
26.114,268.313,272.718
26.215,268.255,272.665
26.316,268.198,272.614
26.417,268.142,272.562
26.518,268.086,272.511
26.619,268.030,272.461
26.720,267.975,272.411
26.821,267.920,272.361
26.922,267.866,272.312
27.023,267.812,272.264
27.124,267.759,272.215
27.225,267.706,272.168
27.326,267.654,272.120
27.427,267.602,272.073
27.528,267.550,272.027
27.629,267.499,271.981
27.730,267.448,271.935
27.831,267.398,271.889
27.933,267.348,271.845
28.034,267.299,271.800
28.135,267.250,271.756
28.236,267.201,271.712
28.337,267.153,271.669
28.438,267.105,271.626
28.539,267.058,271.583
28.640,267.011,271.541
28.741,266.964,271.499
28.842,266.918,271.457
28.943,266.872,271.416
29.044,266.826,271.375
29.145,266.781,271.335
29.246,266.736,271.294
29.347,266.692,271.255
29.448,266.648,271.215
29.549,266.604,271.176
29.650,266.560,271.137
29.751,266.517,271.099
29.853,266.475,271.060
29.954,266.432,271.022
30.055,266.390,270.985
30.156,266.348,270.948
30.257,266.307,270.911
30.358,266.266,270.874
30.459,266.225,270.838
30.560,266.185,270.802
30.661,266.145,270.766
30.762,266.105,270.730
30.863,266.065,270.695
30.964,266.026,270.660
31.065,265.987,270.626
31.166,265.949,270.591
31.267,265.910,270.557
31.368,265.872,270.524
31.469,265.835,270.490
31.570,265.797,270.457
31.671,265.760,270.424
31.773,265.723,270.391
31.874,265.687,270.359
31.975,265.650,270.326
32.076,265.614,270.294
32.177,265.578,270.263
32.278,265.543,270.231
32.379,265.508,270.200
32.480,265.473,270.169
32.581,265.438,270.138
32.682,265.404,270.108
32.783,265.369,270.078
32.884,265.335,270.048
32.985,265.302,270.018
33.086,265.268,269.988
33.187,265.235,269.959
33.288,265.202,269.930
33.389,265.169,269.901
33.490,265.137,269.873
33.592,265.105,269.844
33.693,265.073,269.816
33.794,265.041,269.788
33.895,265.009,269.760
33.996,264.978,269.733
34.097,264.947,269.705
34.198,264.916,269.678
34.299,264.885,269.651
34.400,264.855,269.624
34.501,264.825,269.598
34.602,264.795,269.571
34.703,264.765,269.545
34.804,264.735,269.519
34.905,264.706,269.494
35.006,264.677,269.468
35.107,264.648,269.443
35.208,264.619,269.417
35.309,264.591,269.392
35.410,264.562,269.368
35.512,264.534,269.343
35.613,264.506,269.318
35.714,264.478,269.294
35.815,264.451,269.270
35.916,264.423,269.246
36.017,264.396,269.222
36.118,264.369,269.199
36.219,264.342,269.175
36.320,264.316,269.152
36.421,264.289,269.129
36.522,264.263,269.106
36.623,264.237,269.083
36.724,264.211,269.061
36.825,264.185,269.038
36.926,264.160,269.016
37.027,264.134,268.994
37.128,264.109,268.972
37.229,264.084,268.950
37.330,264.059,268.928
37.432,264.034,268.907
37.533,264.010,268.885
37.634,263.985,268.864
37.735,263.961,268.843
37.836,263.937,268.822


==> paper_data/all_cases/r20n394fx_ridge.csv <==
time_rel_s,frequency_hz
-12.691,507.460
-12.505,500.868
-12.319,499.198
-12.134,492.474
-11.948,487.624
-11.762,496.856
-11.576,494.657
-11.391,491.840
-11.205,492.790
-11.019,487.832
-10.833,484.571
-10.648,485.513
-10.462,486.178
-10.276,481.188
-10.090,478.377
-9.904,474.786
-9.719,478.787
-9.533,472.713
-9.347,473.396
-9.161,465.239
-8.976,468.256
-8.790,468.029
-8.604,458.913
-8.418,463.254
-8.233,460.087
-8.047,453.720
-7.861,450.037
-7.675,448.508
-7.490,444.353
-7.304,446.037
-7.118,442.387
-6.932,442.005
-6.747,441.986
-6.561,432.999
-6.375,436.437
-6.189,435.113
-6.004,424.627
-5.818,426.766
-5.632,427.264
-5.446,425.062
-5.260,420.142
-5.075,420.338
-4.889,418.591
-4.703,416.149
-4.517,409.492
-4.332,408.095
-4.146,406.355
-3.960,404.559
-3.774,404.570
-3.589,399.528
-3.403,394.340
-3.217,393.763
-3.031,392.850
-2.846,392.258
-2.660,385.110
-2.474,382.385
-2.288,382.647
-2.103,379.749
-1.917,379.275
-1.731,377.936
-1.545,373.889
-1.360,375.279
-1.174,367.518
-0.988,366.200
-0.617,358.484
-0.431,360.303
-0.245,358.693
-0.059,359.229
0.127,355.629
0.312,347.037
0.498,349.065
0.684,347.906
0.870,346.472
1.055,344.612
1.241,342.263
1.427,340.781
1.613,341.564
1.798,338.454
1.984,337.187
2.170,336.558
2.356,335.597
2.541,330.339
2.727,328.818
2.913,323.854
3.099,327.342
3.284,328.298
3.470,323.943
3.656,325.285
3.842,322.224
4.027,319.656
4.213,316.421
4.399,318.203
4.585,317.013
4.771,318.356
4.956,314.624
5.142,309.645
5.328,311.316
5.514,310.136
5.699,309.432
5.885,307.429
6.071,308.325
6.257,308.833
6.442,305.586
6.628,303.759
6.814,303.426
7.000,300.458
7.185,302.771
7.371,303.763
7.557,299.286
7.743,301.714
7.928,294.978
8.114,300.735
8.300,297.614
8.486,294.593
8.671,294.142
8.857,296.620
9.043,294.584
9.229,294.969
9.415,290.491
9.600,291.874
9.786,292.168
9.972,292.086
10.158,290.272
10.343,289.798
10.529,289.500
10.715,288.890
10.901,287.633
11.086,289.260
11.272,290.373
11.458,287.071
11.644,287.514
11.829,288.667
12.015,281.814
12.201,284.864
12.387,282.880
12.572,284.673
12.758,283.665
12.944,285.293
13.130,282.530
13.315,277.015
13.501,281.602
13.687,275.702
13.873,281.572
14.059,280.935
14.244,278.713
14.430,279.195
14.616,278.234
14.802,275.690
14.987,277.242
15.173,280.436
15.359,278.802
15.545,271.481
15.730,277.130
15.916,277.149
16.102,276.294
16.288,275.568
16.473,278.497
16.659,274.000
16.845,275.622
17.031,274.589
17.216,275.811
17.402,274.271
17.588,272.943
17.774,276.522
17.959,274.919
18.517,273.404
18.702,281.803
18.888,273.685
19.074,275.059
19.260,273.915
19.446,274.129
19.631,276.539
19.817,273.674
20.003,274.514
20.189,274.395
20.374,272.308
20.560,269.051
20.746,271.756
20.932,271.101
21.117,271.065
21.303,271.920
21.489,273.132
21.675,268.868
21.860,271.301
22.046,271.907
22.232,272.766
22.418,270.878
22.603,270.370
22.789,271.638
22.975,269.384
23.161,272.051
23.346,270.569
23.532,269.883
23.718,270.141
23.904,270.969
24.090,269.823
24.275,274.915
25.018,268.744
25.204,265.239
25.390,268.337
25.576,268.797
25.761,265.478
25.947,267.358
26.133,266.758
26.319,268.993
26.504,267.530
26.690,267.108
27.247,269.338
27.805,264.088
27.990,267.377
28.176,271.330
28.362,268.887
29.291,262.739
29.477,264.517
29.662,266.616
29.848,264.505
30.591,265.760
30.963,262.478
31.148,265.729
31.334,275.289
31.520,271.506
32.077,275.085
32.449,273.492
32.634,272.176
34.306,269.068
34.678,262.869
34.864,263.419
35.049,264.452
35.421,265.456
35.607,265.476
35.978,262.006
37.093,260.959
37.278,265.991
37.464,264.391
37.836,263.638


==> paper_data/all_cases/r20n394fx_track.csv <==
time_rel_s,x_m,y_m
-12.7,-2071.5,385.1
-9.16,-1432.4,388.9
10.39,1251.5,388.9
21.79,2411.0,385.0
33.18,3515.5,382.8
37.83,3952.4,381.9


==> paper_data/all_cases/r20n394fx_track_samples.csv <==
time_rel_s,x_m,y_m
-9.16,-1432.4,388.9
10.39,1251.5,388.9
21.79,2411.0,385.0
33.18,3515.5,382.8


==> paper_data/all_cases/r24n9658k_ads.csv <==
time_rel_s,speed_kmh,height_m
-47.77,169.56,473.3
-44.35,160.22,480.76
-40.68,181.24,488.76
-37.39,200.77,503.76
-34.09,189.98,518.76
-31.6,181.95,522.76
-29.1,185.22,526.76
-25.65,189.74,545.76
-22.18,188.54,564.76
-19.23,187.53,568.26
-16.26,185.33,571.76
-12.6,182.67,587.26
-8.89,187.06,602.76
-6.11,190.3,610.26
-3.26,189.77,617.76
1.05,188.98,629.26
5.57,179.94,640.76
10.26,170.9,659.76
15.06,191.16,678.76
17.44,201.03,682.76
19.85,188.79,686.76
22.05,177.48,690.26
24.26,187.51,693.76
26.12,195.85,697.76
27.98,190.05,701.76
29.97,183.81,705.76
31.97,178.71,709.76
36.29,167.59,717.26
40.62,181.92,724.76
45.3,197.07,732.26
46.59,195.41,734.31


==> paper_data/all_cases/r24n9658k_fit.csv <==
time_rel_s,full_fit_hz,endpoint_hz
-47.775,692.543,685.468
-47.587,692.510,685.438
-47.398,692.478,685.408
-47.209,692.445,685.377
-47.020,692.411,685.346
-46.832,692.377,685.315
-46.643,692.343,685.283
-46.454,692.308,685.251
-46.265,692.273,685.218
-46.077,692.237,685.186
-45.888,692.201,685.152
-45.699,692.165,685.119
-45.510,692.128,685.085
-45.322,692.091,685.051
-45.133,692.053,685.016
-44.944,692.015,684.981
-44.756,691.977,684.945
-44.567,691.938,684.909
-44.378,691.898,684.873
-44.189,691.858,684.836
-44.001,691.818,684.799
-43.812,691.777,684.761
-43.623,691.735,684.723
-43.434,691.693,684.685
-43.246,691.651,684.645
-43.057,691.608,684.606
-42.868,691.565,684.566
-42.680,691.521,684.525
-42.491,691.476,684.484
-42.302,691.431,684.443
-42.113,691.385,684.401
-41.925,691.339,684.359
-41.736,691.292,684.316
-41.547,691.244,684.272
-41.358,691.196,684.228
-41.170,691.148,684.183
-40.981,691.098,684.138
-40.792,691.049,684.092
-40.603,690.998,684.046
-40.415,690.947,683.999
-40.226,690.895,683.951
-40.037,690.842,683.903
-39.849,690.789,683.854
-39.660,690.735,683.805
-39.471,690.680,683.755
-39.282,690.625,683.704
-39.094,690.569,683.653
-38.905,690.512,683.601
-38.716,690.454,683.548
-38.527,690.396,683.495
-38.339,690.337,683.441
-38.150,690.277,683.386
-37.961,690.216,683.330
-37.772,690.154,683.274
-37.584,690.092,683.217
-37.395,690.029,683.159
-37.206,689.964,683.101
-37.018,689.899,683.041
-36.829,689.833,682.981
-36.640,689.766,682.920
-36.451,689.699,682.859
-36.263,689.630,682.796
-36.074,689.560,682.732
-35.885,689.489,682.668
-35.696,689.418,682.603
-35.508,689.345,682.536
-35.319,689.271,682.469
-35.130,689.196,682.401
-34.942,689.120,682.332
-34.753,689.043,682.262
-34.564,688.965,682.191
-34.375,688.886,682.119
-34.187,688.805,682.046
-33.998,688.723,681.972
-33.809,688.641,681.897
-33.620,688.556,681.820
-33.432,688.471,681.743
-33.243,688.384,681.664
-33.054,688.297,681.585
-32.865,688.207,681.504
-32.677,688.117,681.422
-32.488,688.025,681.339
-32.299,687.931,681.254
-32.111,687.837,681.168
-31.922,687.740,681.081
-31.733,687.643,680.993
-31.544,687.543,680.903
-31.356,687.443,680.812
-31.167,687.340,680.720
-30.978,687.236,680.626
-30.789,687.131,680.531
-30.601,687.023,680.434
-30.412,686.914,680.336
-30.223,686.804,680.236
-30.034,686.691,680.135
-29.846,686.577,680.032
-29.657,686.461,679.927
-29.468,686.343,679.821
-29.280,686.223,679.713
-29.091,686.101,679.604
-28.902,685.978,679.492
-28.713,685.852,679.379
-28.525,685.724,679.264
-28.336,685.594,679.147
-28.147,685.462,679.029
-27.958,685.327,678.908
-27.770,685.191,678.786
-27.581,685.052,678.661
-27.392,684.910,678.534
-27.204,684.767,678.406
-27.015,684.621,678.275
-26.826,684.472,678.142
-26.637,684.321,678.007
-26.449,684.167,677.869
-26.260,684.011,677.729
-26.071,683.852,677.587
-25.882,683.690,677.443
-25.694,683.526,677.296
-25.505,683.358,677.146
-25.316,683.188,676.994
-25.127,683.015,676.840
-24.939,682.838,676.682
-24.750,682.659,676.522
-24.561,682.476,676.359
-24.373,682.290,676.194
-24.184,682.101,676.025
-23.995,681.908,675.854
-23.806,681.712,675.679
-23.618,681.512,675.502
-23.429,681.309,675.321
-23.240,681.101,675.137
-23.051,680.891,674.950
-22.863,680.676,674.759
-22.674,680.457,674.565
-22.485,680.235,674.368
-22.296,680.008,674.167
-22.108,679.777,673.962
-21.919,679.542,673.754
-21.730,679.302,673.541
-21.542,679.058,673.325
-21.353,678.809,673.105
-21.164,678.556,672.881
-20.975,678.298,672.653
-20.787,678.035,672.421
-20.598,677.767,672.184
-20.409,677.494,671.943
-20.220,677.216,671.698
-20.032,676.932,671.448
-19.843,676.644,671.193
-19.654,676.349,670.933
-19.466,676.049,670.669
-19.277,675.743,670.400
-19.088,675.432,670.125
-18.899,675.114,669.845
-18.711,674.790,669.561
-18.522,674.460,669.270
-18.333,674.124,668.974
-18.144,673.781,668.673
-17.956,673.431,668.366
-17.767,673.075,668.053
-17.578,672.711,667.734
-17.389,672.341,667.409
-17.201,671.963,667.077
-17.012,671.578,666.740
-16.823,671.186,666.396
-16.635,670.786,666.045
-16.446,670.378,665.687
-16.257,669.962,665.323
-16.068,669.539,664.952
-15.880,669.106,664.573
-15.691,668.666,664.188
-15.502,668.217,663.795
-15.313,667.759,663.394
-15.125,667.293,662.986
-14.936,666.817,662.570
-14.747,666.333,662.146
-14.558,665.839,661.714
-14.370,665.335,661.273
-14.181,664.822,660.825
-13.992,664.299,660.368
-13.804,663.766,659.902
-13.615,663.223,659.427
-13.426,662.670,658.943
-13.237,662.106,658.451
-13.049,661.532,657.949
-12.860,660.947,657.437
-12.671,660.352,656.917
-12.482,659.745,656.386
-12.294,659.127,655.846
-12.105,658.498,655.296
-11.916,657.858,654.736
-11.727,657.206,654.166
-11.539,656.542,653.585
-11.350,655.867,652.994
-11.161,655.180,652.393
-10.973,654.481,651.781
-10.784,653.770,651.158
-10.595,653.047,650.524
-10.406,652.312,649.880
-10.218,651.565,649.224
-10.029,650.805,648.557
-9.840,650.033,647.880
-9.651,649.249,647.191
-9.463,648.452,646.490
-9.274,647.643,645.779
-9.085,646.822,645.056
-8.897,645.988,644.322
-8.708,645.142,643.576
-8.519,644.284,642.819
-8.330,643.413,642.050
-8.142,642.531,641.270
-7.953,641.636,640.479
-7.764,640.730,639.677
-7.575,639.812,638.863
-7.387,638.882,638.038
-7.198,637.941,637.202
-7.009,636.988,636.355
-6.820,636.025,635.497
-6.632,635.050,634.628
-6.443,634.065,633.749
-6.254,633.070,632.860
-6.066,632.065,631.960
-5.877,631.050,631.050
-5.688,630.025,630.131
-5.499,628.992,629.201
-5.311,627.949,628.263
-5.122,626.899,627.315
-4.933,625.840,626.359
-4.744,624.774,625.395
-4.556,623.701,624.422
-4.367,622.621,623.441
-4.178,621.535,622.453
-3.989,620.443,621.458
-3.801,619.346,620.456
-3.612,618.244,619.448
-3.423,617.138,618.434
-3.235,616.028,617.414
-3.046,614.915,616.390
-2.857,613.799,615.361
-2.668,612.681,614.328
-2.480,611.562,613.291
-2.291,610.441,612.251
-2.102,609.320,611.208
-1.913,608.199,610.163
-1.725,607.079,609.117
-1.536,605.960,608.069
-1.347,604.842,607.020
-1.159,603.727,605.972
-0.970,602.615,604.923
-0.781,601.506,603.876
-0.592,600.401,602.830
-0.404,599.300,601.785
-0.215,598.204,600.743
-0.026,597.114,599.704
0.163,596.029,598.668
0.351,594.951,597.635
0.540,593.879,596.607
0.729,592.815,595.584
0.918,591.758,594.565
1.106,590.710,593.553
1.295,589.670,592.546
1.484,588.638,591.546
1.672,587.616,590.552
1.861,586.604,589.565
2.050,585.601,588.586
2.239,584.608,587.615
2.427,583.626,586.653
2.616,582.654,585.698
2.805,581.694,584.753
2.994,580.744,583.816
3.182,579.806,582.889
3.371,578.879,581.972
3.560,577.963,581.064
3.749,577.060,580.167
3.937,576.168,579.279
4.126,575.289,578.402
4.315,574.422,577.536
4.503,573.566,576.681
4.692,572.723,575.836
4.881,571.893,575.002
5.070,571.075,574.180
5.258,570.269,573.369
5.447,569.475,572.569
5.636,568.694,571.780
5.825,567.925,571.002
6.013,567.169,570.236
6.202,566.424,569.482
6.391,565.692,568.738
6.579,564.972,568.007
6.768,564.265,567.286
6.957,563.569,566.577
7.146,562.885,565.879
7.334,562.212,565.193
7.523,561.552,564.517
7.712,560.903,563.853
7.901,560.265,563.200
8.089,559.639,562.558
8.278,559.024,561.927
8.467,558.420,561.306
8.656,557.828,560.697
8.844,557.245,560.097
9.033,556.674,559.509
9.222,556.113,558.930
9.410,555.562,558.362
9.599,555.022,557.805
9.788,554.492,557.257
9.977,553.971,556.719
10.165,553.460,556.190
10.354,552.959,555.672
10.543,552.468,555.162
10.732,551.985,554.662
10.920,551.512,554.172
11.109,551.048,553.690
11.298,550.592,553.217
11.487,550.145,552.753
11.675,549.707,552.298
11.864,549.277,551.851
12.053,548.855,551.413
12.241,548.442,550.982
12.430,548.036,550.560
12.619,547.638,550.146
12.808,547.247,549.739
12.996,546.864,549.340
13.185,546.488,548.949
13.374,546.120,548.565
13.563,545.758,548.188
13.751,545.404,547.818
13.940,545.056,547.456
14.129,544.714,547.100
14.317,544.380,546.750
14.506,544.051,546.408
14.695,543.729,546.071
14.884,543.413,545.741
15.072,543.102,545.418
15.261,542.798,545.100
15.450,542.500,544.788
15.639,542.207,544.482
15.827,541.919,544.182
16.016,541.637,543.888
16.205,541.360,543.598
16.394,541.088,543.315
16.582,540.822,543.036
16.771,540.560,542.763
16.960,540.303,542.495
17.148,540.051,542.231
17.337,539.803,541.973
17.526,539.560,541.719
17.715,539.322,541.470
17.903,539.088,541.225
18.092,538.858,540.985
18.281,538.632,540.750
18.470,538.411,540.518
18.658,538.193,540.291
18.847,537.979,540.068
19.036,537.769,539.849
19.225,537.563,539.634
19.413,537.361,539.422
19.602,537.162,539.215
19.791,536.967,539.011
19.979,536.775,538.811
20.168,536.586,538.614
20.357,536.401,538.421
20.546,536.219,538.231
20.734,536.041,538.044
20.923,535.865,537.861
21.112,535.692,537.681
21.301,535.523,537.504
21.489,535.356,537.330
21.678,535.192,537.159
21.867,535.031,536.992
22.055,534.873,536.826
22.244,534.717,536.664
22.433,534.564,536.505
22.622,534.414,536.348
22.810,534.266,536.194
22.999,534.120,536.043
23.188,533.977,535.894
23.377,533.837,535.747
23.565,533.698,535.603
23.754,533.562,535.461
23.943,533.428,535.322
24.132,533.297,535.185
24.320,533.167,535.051
24.509,533.040,534.918
24.698,532.915,534.788
24.886,532.791,534.659
25.075,532.670,534.533
25.264,532.551,534.409
25.453,532.433,534.287
25.641,532.318,534.167
25.830,532.204,534.049
26.019,532.092,533.932
26.208,531.981,533.818
26.396,531.873,533.705
26.585,531.766,533.594
26.774,531.661,533.485
26.963,531.557,533.377
27.151,531.455,533.272
27.340,531.355,533.167
27.529,531.256,533.065
27.717,531.159,532.964
27.906,531.063,532.864
28.095,530.969,532.767
28.284,530.876,532.670
28.472,530.784,532.575
28.661,530.694,532.482
28.850,530.605,532.389
29.039,530.517,532.299
29.227,530.431,532.209
29.416,530.346,532.121
29.605,530.262,532.035
29.793,530.179,531.949
29.982,530.098,531.865
30.171,530.018,531.782
30.360,529.939,531.700
30.548,529.861,531.619
30.737,529.784,531.540
30.926,529.709,531.462
31.115,529.634,531.385
31.303,529.560,531.309
31.492,529.488,531.234
31.681,529.416,531.160
31.870,529.346,531.087
32.058,529.276,531.015
32.247,529.208,530.944
32.436,529.140,530.874
32.624,529.073,530.806
32.813,529.008,530.738
33.002,528.943,530.671
33.191,528.879,530.605
33.379,528.816,530.540
33.568,528.754,530.475
33.757,528.692,530.412
33.946,528.632,530.350
34.134,528.572,530.288
34.323,528.513,530.227
34.512,528.455,530.167
34.701,528.397,530.108
34.889,528.340,530.050
35.078,528.285,529.992
35.267,528.229,529.935
35.455,528.175,529.879
35.644,528.121,529.824
35.833,528.068,529.769
36.022,528.016,529.715
36.210,527.964,529.662
36.399,527.913,529.609
36.588,527.862,529.557
36.777,527.813,529.506
36.965,527.764,529.456
37.154,527.715,529.406
37.343,527.667,529.357
37.531,527.620,529.308
37.720,527.573,529.260
37.909,527.527,529.213
38.098,527.481,529.166
38.286,527.436,529.119
38.475,527.392,529.074
38.664,527.348,529.029
38.853,527.305,528.984
39.041,527.262,528.940
39.230,527.219,528.897
39.419,527.178,528.854
39.608,527.136,528.811
39.796,527.096,528.770
39.985,527.055,528.728
40.174,527.015,528.687
40.362,526.976,528.647
40.551,526.937,528.607
40.740,526.899,528.568
40.929,526.861,528.529
41.117,526.823,528.490
41.306,526.786,528.452
41.495,526.749,528.415
41.684,526.713,528.378
41.872,526.677,528.341
42.061,526.642,528.305
42.250,526.607,528.269
42.439,526.572,528.233
42.627,526.538,528.198
42.816,526.504,528.164
43.005,526.471,528.129
43.193,526.438,528.095
43.382,526.405,528.062
43.571,526.373,528.029
43.760,526.341,527.996
43.948,526.309,527.964
44.137,526.278,527.932
44.326,526.247,527.900
44.515,526.216,527.869
44.703,526.186,527.838
44.892,526.156,527.808
45.081,526.126,527.777
45.270,526.097,527.747
45.458,526.068,527.718
45.647,526.040,527.689
45.836,526.011,527.660
46.024,525.983,527.631
46.213,525.956,527.603
46.402,525.928,527.575
46.591,525.901,527.547


==> paper_data/all_cases/r24n9658k_ridge.csv <==
time_rel_s,frequency_hz
-47.775,689.362
-47.404,688.861
-47.032,688.800
-39.230,697.018
-38.859,690.548
-37.744,694.037
-36.630,690.327
-36.258,689.360
-34.401,689.859
-34.029,689.419
-33.658,688.772
-33.286,688.223
-32.914,688.239
-32.543,685.987
-32.171,685.817
-31.057,686.075
-30.685,685.550
-30.314,684.547
-29.942,684.092
-29.571,684.243
-29.199,683.757
-28.828,682.292
-28.456,684.294
-28.085,684.814
-27.713,684.931
-27.342,684.894
-26.970,683.404
-26.599,684.639
-26.227,684.848
-25.856,684.328
-25.484,684.319
-25.113,683.789
-24.741,686.792
-24.370,684.572
-23.998,684.680
-23.627,683.996
-23.255,682.854
-22.883,682.448
-22.512,682.086
-22.140,682.512
-21.769,682.094
-21.397,681.598
-21.026,680.688
-20.654,680.106
-20.283,679.429
-19.911,679.515
-19.540,679.147
-19.168,678.507
-18.797,677.285
-18.425,675.378
-18.054,675.040
-17.311,673.701
-16.939,672.310
-16.568,671.636
-16.196,669.902
-15.825,668.890
-15.453,667.963
-15.082,666.830
-14.710,664.972
-14.339,664.599
-13.967,663.011
-13.595,661.864
-13.224,659.560
-12.852,658.512
-12.481,651.865
-11.738,654.417
-11.366,653.291
-10.995,660.590
-10.623,649.946
-10.252,648.134
-9.880,646.351
-9.509,644.283
-9.137,643.639
-8.766,642.561
-8.394,640.687
-8.023,638.982
-7.651,637.613
-7.280,635.532
-6.908,635.264
-6.537,633.660
-6.165,631.391
-5.794,629.937
-5.422,627.835
-5.051,624.578
-4.679,624.580
-4.308,622.565
-3.936,620.830
-3.564,619.679
-3.193,617.395
-2.821,615.387
-2.450,613.624
-2.078,611.292
-1.707,609.166
-1.335,607.205
-0.964,604.537
-0.592,602.018
-0.221,600.854
0.151,599.365
0.522,597.313
0.894,595.130
1.265,594.077
1.637,590.483
2.008,589.085
2.380,586.080
2.751,584.087
3.123,581.899
3.494,580.309
3.866,575.881
4.237,575.915
4.609,573.541
4.980,572.340
5.352,568.695
5.724,568.028
6.095,566.954
6.467,565.057
6.838,566.933
7.210,561.514
7.581,560.717
7.953,558.982
8.324,558.077
8.696,556.327
9.067,554.938
9.439,553.648
9.810,552.925
10.182,551.740
10.553,551.961
10.925,547.899
11.296,548.298
11.668,547.763
12.039,545.046
12.411,545.097
12.782,544.308
13.154,542.891
13.525,541.757
13.897,541.854
14.268,541.570
14.640,539.837
15.011,539.720
15.383,540.274
15.755,539.076
16.126,538.327
16.869,538.237
17.241,538.030
17.612,537.164
17.984,537.155
18.355,537.440
18.727,537.061
19.098,536.499
19.470,537.131
19.841,535.865
20.213,535.092
20.584,536.187
20.956,536.206
21.327,535.886
21.699,535.673
22.070,535.499
22.442,535.350
22.813,535.306
23.185,534.968
23.556,535.043
23.928,534.446
24.299,534.178
25.043,533.121
25.414,533.776
25.786,533.987
26.157,533.729
26.529,533.542
26.900,533.621
27.272,533.315
27.643,533.251
28.015,532.444
28.386,532.271
28.758,532.324
29.129,532.117
29.501,531.765
29.872,531.781
30.244,532.360
30.615,531.657
30.987,531.393
31.358,531.377
31.730,530.819
32.101,530.748
32.473,530.705
32.844,531.309
33.216,532.576
33.587,530.231
33.959,530.201
34.330,529.749
34.702,530.110
35.074,529.621
35.445,530.421
35.817,535.789
36.188,531.306
36.560,528.745
36.931,528.439
37.303,528.442
37.674,527.864
38.046,527.408
38.417,526.299
40.275,526.512
40.646,526.772
41.018,525.772
41.389,525.632
41.761,525.622
42.132,525.129
42.504,524.716
42.875,524.204
43.247,524.326
43.618,524.008
43.990,532.675
44.362,523.804
44.733,523.628
45.105,523.687
45.476,524.023
45.848,523.759
46.219,523.732
46.591,523.439


==> paper_data/all_cases/r24n9658k_track.csv <==
time_rel_s,x_m,y_m
-47.77,-2873.1,887.6
-40.68,-2522.6,796.9
-34.09,-2098.3,695.9
-29.1,-1810.1,637.1
-22.18,-1390.7,576.9
-16.26,-1036.8,540.3
-8.89,-619.6,511.8
-3.26,-298.4,501.0
5.57,168.3,501.0
15.06,590.1,512.8
19.85,831.7,503.4
24.26,1027.8,481.8
27.98,1205.3,445.6
31.97,1381.5,397.1
40.62,1725.9,282.1
46.59,1996.7,185.1


==> paper_data/all_cases/r24n9658k_track_samples.csv <==
time_rel_s,x_m,y_m
-40.68,-2522.6,796.9
-34.09,-2098.3,695.9
-29.1,-1810.1,637.1
-22.18,-1390.7,576.9
-16.26,-1036.8,540.3
-8.89,-619.6,511.8
-3.26,-298.4,501.0
5.57,168.3,501.0
15.06,590.1,512.8
19.85,831.7,503.4
24.26,1027.8,481.8
27.98,1205.3,445.6
31.97,1381.5,397.1
40.62,1725.9,282.1


==> paper_data/fig2_ideal_trace.csv <==
time_s,frequency_hz
-105.000,450.009
-104.475,449.964
-103.950,449.918
-103.425,449.871
-102.900,449.823
-102.375,449.775
-101.850,449.726
-101.325,449.676
-100.800,449.626
-100.275,449.575
-99.750,449.523
-99.225,449.470
-98.700,449.416
-98.175,449.362
-97.650,449.307
-97.125,449.251
-96.600,449.194
-96.075,449.136
-95.550,449.077
-95.025,449.017
-94.500,448.957
-93.975,448.895
-93.450,448.832
-92.925,448.769
-92.400,448.704
-91.875,448.638
-91.350,448.571
-90.825,448.503
-90.300,448.434
-89.775,448.364
-89.250,448.293
-88.725,448.220
-88.200,448.147
-87.675,448.072
-87.150,447.995
-86.625,447.918
-86.100,447.839
-85.575,447.758
-85.050,447.677
-84.525,447.594
-84.000,447.509
-83.475,447.423
-82.950,447.336
-82.425,447.247
-81.900,447.156
-81.375,447.064
-80.850,446.970
-80.325,446.874
-79.800,446.777
-79.275,446.677
-78.750,446.576
-78.225,446.474
-77.700,446.369
-77.175,446.262
-76.650,446.154
-76.125,446.043
-75.600,445.930
-75.075,445.815
-74.550,445.698
-74.025,445.579
-73.500,445.457
-72.975,445.333
-72.450,445.207
-71.925,445.078
-71.400,444.946
-70.875,444.812
-70.350,444.676
-69.825,444.536
-69.300,444.394
-68.775,444.249
-68.250,444.101
-67.725,443.950
-67.200,443.796
-66.675,443.639
-66.150,443.479
-65.625,443.315
-65.100,443.148
-64.575,442.978
-64.050,442.804
-63.525,442.626
-63.000,442.444
-62.475,442.259
-61.950,442.070
-61.425,441.876
-60.900,441.679
-60.375,441.477
-59.850,441.271
-59.325,441.060
-58.800,440.845
-58.275,440.625
-57.750,440.400
-57.225,440.170
-56.700,439.935
-56.175,439.695
-55.650,439.449
-55.125,439.198
-54.600,438.941
-54.075,438.679
-53.550,438.410
-53.025,438.135
-52.500,437.854
-51.975,437.567
-51.450,437.273
-50.925,436.972
-50.400,436.664
-49.875,436.348
-49.350,436.026
-48.825,435.696
-48.300,435.358
-47.775,435.012
-47.250,434.658
-46.725,434.295
-46.200,433.924
-45.675,433.544
-45.150,433.155
-44.625,432.757
-44.100,432.349
-43.575,431.932
-43.050,431.504
-42.525,431.066
-42.000,430.618
-41.475,430.159
-40.950,429.688
-40.425,429.207
-39.900,428.713
-39.375,428.208
-38.850,427.691
-38.325,427.161
-37.800,426.619
-37.275,426.064
-36.750,425.495
-36.225,424.913
-35.700,424.317
-35.175,423.706
-34.650,423.082
-34.125,422.442
-33.600,421.788
-33.075,421.118
-32.550,420.433
-32.025,419.732
-31.500,419.015
-30.975,418.282
-30.450,417.531
-29.925,416.765
-29.400,415.981
-28.875,415.180
-28.350,414.361
-27.825,413.525
-27.300,412.671
-26.775,411.799
-26.250,410.908
-25.725,410.000
-25.200,409.074
-24.675,408.129
-24.150,407.165
-23.625,406.184
-23.100,405.184
-22.575,404.165
-22.050,403.129
-21.525,402.074
-21.000,401.002
-20.475,399.912
-19.950,398.804
-19.425,397.680
-18.900,396.538
-18.375,395.380
-17.850,394.206
-17.325,393.016
-16.800,391.811
-16.275,390.592
-15.750,389.358
-15.225,388.112
-14.700,386.852
-14.175,385.581
-13.650,384.298
-13.125,383.005
-12.600,381.702
-12.075,380.390
-11.550,379.070
-11.025,377.744
-10.500,376.411
-9.975,375.073
-9.450,373.731
-8.925,372.386
-8.400,371.039
-7.875,369.690
-7.350,368.342
-6.825,366.994
-6.300,365.649
-5.775,364.306
-5.250,362.967
-4.725,361.633
-4.200,360.305
-3.675,358.984
-3.150,357.671
-2.625,356.366
-2.100,355.071
-1.575,353.786
-1.050,352.512
-0.525,351.250
0.000,350.000
0.525,348.764
1.050,347.541
1.575,346.333
2.100,345.140
2.625,343.963
3.150,342.802
3.675,341.656
4.200,340.528
4.725,339.417
5.250,338.323
5.775,337.247
6.300,336.189
6.825,335.149
7.350,334.126
7.875,333.123
8.400,332.137
8.925,331.170
9.450,330.221
9.975,329.291
10.500,328.379
11.025,327.485
11.550,326.609
12.075,325.751
12.600,324.911
13.125,324.089
13.650,323.284
14.175,322.496
14.700,321.726
15.225,320.973
15.750,320.236
16.275,319.515
16.800,318.811
17.325,318.122
17.850,317.449
18.375,316.792
18.900,316.149
19.425,315.522
19.950,314.908
20.475,314.309
21.000,313.724
21.525,313.153
22.050,312.594
22.575,312.049
23.100,311.517
23.625,310.997
24.150,310.490
24.675,309.994
25.200,309.510
25.725,309.037
26.250,308.576
26.775,308.125
27.300,307.685
27.825,307.255
28.350,306.836
28.875,306.426
29.400,306.026
29.925,305.635
30.450,305.253
30.975,304.880
31.500,304.516
32.025,304.160
32.550,303.812
33.075,303.473
33.600,303.141
34.125,302.817
34.650,302.500
35.175,302.191
35.700,301.888
36.225,301.593
36.750,301.304
37.275,301.021
37.800,300.745
38.325,300.475
38.850,300.212
39.375,299.953
39.900,299.701
40.425,299.454
40.950,299.213
41.475,298.977
42.000,298.746
42.525,298.520
43.050,298.299
43.575,298.083
44.100,297.871
44.625,297.664
45.150,297.462
45.675,297.263
46.200,297.069
46.725,296.879
47.250,296.693
47.775,296.510
48.300,296.332
48.825,296.157
49.350,295.986
49.875,295.818
50.400,295.653
50.925,295.492
51.450,295.335
51.975,295.180
52.500,295.028
53.025,294.880
53.550,294.734
54.075,294.592
54.600,294.452
55.125,294.314
55.650,294.180
56.175,294.048
56.700,293.919
57.225,293.792
57.750,293.667
58.275,293.545
58.800,293.425
59.325,293.308
59.850,293.192
60.375,293.079
60.900,292.968
61.425,292.859
61.950,292.752
62.475,292.646
63.000,292.543
63.525,292.442
64.050,292.342
64.575,292.245
65.100,292.149
65.625,292.054
66.150,291.962
66.675,291.871
67.200,291.781
67.725,291.693
68.250,291.607
68.775,291.522
69.300,291.439
69.825,291.357
70.350,291.276
70.875,291.197
71.400,291.119
71.925,291.043
72.450,290.967
72.975,290.893
73.500,290.821
74.025,290.749
74.550,290.679
75.075,290.609
75.600,290.541
76.125,290.474
76.650,290.408
77.175,290.343
77.700,290.279
78.225,290.216
78.750,290.155
79.275,290.094
79.800,290.034
80.325,289.975
80.850,289.917
81.375,289.859
81.900,289.803
82.425,289.748
82.950,289.693
83.475,289.639
84.000,289.586
84.525,289.534
85.050,289.483
85.575,289.432
86.100,289.382
86.625,289.333
87.150,289.285
87.675,289.237
88.200,289.190
88.725,289.144
89.250,289.098
89.775,289.053
90.300,289.009
90.825,288.965
91.350,288.922
91.875,288.880
92.400,288.838
92.925,288.797
93.450,288.756
93.975,288.716
94.500,288.676
95.025,288.637
95.550,288.599
96.075,288.561
96.600,288.524
97.125,288.487
97.650,288.450
98.175,288.414
98.700,288.379
99.225,288.344
99.750,288.309
100.275,288.275
100.800,288.242
101.325,288.209
101.850,288.176
102.375,288.144
102.900,288.112
103.425,288.080
103.950,288.049
104.475,288.019
105.000,287.988

